The Ces\`aro Value Iteration

In this paper, we consider undiscouted infinite-horizon optimal control for deterministic systems with an uncountable state and input space. We specifically address the case when the classic value iteration does not converge. For such systems, we use the Ces`aro mean to define the infinite-horizon optimal control problem and the corresponding infinite-horizon value function. Moreover, for this value function, we introduce the Ces\`aro value iteration and prove its convergence for the special case of systems with periodic optimal operating behavior. For this instance, we also show that the Ces\`aro value function recovers the undiscounted infinite-horizon optimal cost, if the latter is well-defined.

==> ces_value_fcn.txt <==
0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,5.6000000000000005,4.2,2.8000000000000003,1.4000000000000001,0.0,-1.4000000000000001,-2.8000000000000003,-4.2,-5.6000000000000005
2,2.8000000000000003,3.0000000000000004,3.1999999999999997,3.4,2.8000000000000003,1.4000000000000001,0.0,-1.4,-2.8000000000000003
3,3.733333333333334,3.933333333333334,4.133333333333333,3.2666666666666666,1.8666666666666667,0.46666666666666656,-0.9333333333333336,-2.3333333333333335,-3.733333333333334
4,2.8000000000000003,3.0000000000000004,3.1999999999999997,3.4,2.8000000000000003,1.4000000000000001,0.0,-1.4,-2.8000000000000003
5,3.3600000000000003,3.5600000000000005,3.76,3.6400000000000006,2.24,0.8400000000000001,-0.56,-1.96,-3.3600000000000003
6,2.8000000000000003,3.0000000000000004,3.1999999999999997,3.4,2.8000000000000003,1.4000000000000001,0.0,-1.4,-2.8000000000000003
7,3.2000000000000006,3.400000000000001,3.6,3.8,2.4,0.9999999999999998,-0.40000000000000036,-1.8000000000000003,-3.2000000000000006
8,2.8,3.0,3.1999999999999993,3.3999999999999995,2.8000000000000007,1.4000000000000006,4.440892098500626e-16,-1.3999999999999995,-2.8
9,3.111111111111112,3.3111111111111122,3.5111111111111115,3.7111111111111117,2.4888888888888885,1.0888888888888884,-0.3111111111111118,-1.7111111111111117,-3.111111111111112
10,2.8,3.0,3.1999999999999993,3.3999999999999995,2.8000000000000007,1.4000000000000006,4.440892098500626e-16,-1.3999999999999995,-2.8
11,3.054545454545455,3.2545454545454553,3.4545454545454546,3.6545454545454548,2.5454545454545454,1.1454545454545453,-0.25454545454545485,-1.6545454545454548,-3.054545454545455
12,2.8000000000000003,3.0000000000000004,3.1999999999999997,3.4,2.8000000000000003,1.4000000000000001,0.0,-1.4,-2.8000000000000003
13,3.0153846153846153,3.2153846153846155,3.415384615384615,3.615384615384615,2.584615384615385,1.184615384615385,-0.21538461538461506,-1.615384615384615,-3.0153846153846153
14,2.8000000000000003,3.0000000000000004,3.1999999999999997,3.4,2.8000000000000003,1.4000000000000001,0.0,-1.4,-2.8000000000000003
15,2.986666666666667,3.186666666666667,3.3866666666666663,3.5866666666666664,2.6133333333333337,1.2133333333333336,-0.18666666666666654,-1.5866666666666664,-2.986666666666667
16,2.8000000000000003,3.0000000000000004,3.1999999999999997,3.4,2.8000000000000003,1.4000000000000001,0.0,-1.4,-2.8000000000000003
17,2.9647058823529413,3.1647058823529415,3.3647058823529408,3.564705882352941,2.6352941176470592,1.235294117647059,-0.16470588235294104,-1.564705882352941,-2.9647058823529413
18,2.8000000000000003,3.0000000000000004,3.1999999999999997,3.4,2.8000000000000003,1.4000000000000001,0.0,-1.4,-2.8000000000000003
19,2.947368421052632,3.147368421052632,3.3473684210526313,3.5473684210526315,2.6526315789473687,1.2526315789473685,-0.1473684210526316,-1.5473684210526315,-2.947368421052632
20,2.8000000000000003,3.0000000000000004,3.1999999999999997,3.4,2.8000000000000003,1.4000000000000001,0.0,-1.4,-2.8000000000000003
21,2.9333333333333336,3.1333333333333337,3.333333333333333,3.533333333333333,2.666666666666667,1.2666666666666668,-0.1333333333333333,-1.5333333333333332,-2.9333333333333336
22,2.8000000000000003,3.0000000000000004,3.1999999999999997,3.4,2.8000000000000003,1.4000000000000001,0.0,-1.4,-2.8000000000000003
23,2.9217391304347826,3.121739130434783,3.321739130434782,3.5217391304347823,2.678260869565218,1.2782608695652178,-0.12173913043478235,-1.5217391304347823,-2.9217391304347826
24,2.8000000000000003,3.0000000000000004,3.1999999999999997,3.4,2.8000000000000003,1.4000000000000001,0.0,-1.4,-2.8000000000000003
25,2.9120000000000004,3.1120000000000005,3.312,3.512,2.688,1.288,-0.1120000000000001,-1.512,-2.9120000000000004
26,2.8000000000000003,3.0000000000000004,3.1999999999999997,3.4,2.8000000000000003,1.4000000000000001,0.0,-1.4,-2.8000000000000003
27,2.9037037037037043,3.1037037037037045,3.303703703703704,3.503703703703704,2.696296296296296,1.296296296296296,-0.10370370370370408,-1.503703703703704,-2.9037037037037043
28,2.8,3.0,3.1999999999999993,3.3999999999999995,2.8000000000000007,1.4000000000000006,4.440892098500626e-16,-1.3999999999999995,-2.8
29,2.8965517241379315,3.0965517241379317,3.296551724137931,3.496551724137931,2.703448275862069,1.303448275862069,-0.09655172413793123,-1.4965517241379311,-2.8965517241379315
30,2.8000000000000003,3.0000000000000004,3.1999999999999997,3.4,2.8000000000000003,1.4000000000000001,0.0,-1.4,-2.8000000000000003
31,2.8903225806451616,3.0903225806451617,3.290322580645161,3.490322580645161,2.709677419354839,1.3096774193548388,-0.0903225806451613,-1.4903225806451612,-2.8903225806451616
32,2.8000000000000003,3.0000000000000004,3.1999999999999997,3.4,2.8000000000000003,1.4000000000000001,0.0,-1.4,-2.8000000000000003
33,2.884848484848485,3.0848484848484854,3.2848484848484847,3.484848484848485,2.7151515151515153,1.3151515151515152,-0.08484848484848495,-1.4848484848484849,-2.884848484848485
34,2.8000000000000003,3.0000000000000004,3.1999999999999997,3.4,2.8000000000000003,1.4000000000000001,0.0,-1.4,-2.8000000000000003
35,2.8800000000000003,3.0800000000000005,3.28,3.48,2.72,1.32,-0.08000000000000007,-1.48,-2.8800000000000003
36,2.8000000000000003,3.0000000000000004,3.1999999999999997,3.4,2.8000000000000003,1.4000000000000001,0.0,-1.4,-2.8000000000000003
37,2.8756756756756756,3.075675675675676,3.275675675675675,3.4756756756756753,2.724324324324325,1.3243243243243248,-0.07567567567567535,-1.4756756756756753,-2.8756756756756756
38,2.8000000000000007,3.000000000000001,3.2,3.4000000000000004,2.8,1.3999999999999997,-4.440892098500626e-16,-1.4000000000000004,-2.8000000000000007
39,2.871794871794872,3.071794871794872,3.2717948717948713,3.4717948717948715,2.7282051282051287,1.3282051282051286,-0.07179487179487154,-1.4717948717948715,-2.871794871794872
40,2.8000000000000007,3.000000000000001,3.2,3.4000000000000004,2.8,1.3999999999999997,-4.440892098500626e-16,-1.4000000000000004,-2.8000000000000007
41,2.868292682926829,3.0682926829268293,3.2682926829268286,3.468292682926829,2.7317073170731714,1.3317073170731712,-0.06829268292682888,-1.4682926829268288,-2.868292682926829
42,2.8000000000000007,3.000000000000001,3.2,3.4000000000000004,2.8,1.3999999999999997,-4.440892098500626e-16,-1.4000000000000004,-2.8000000000000007
43,2.8651162790697673,3.0651162790697675,3.2651162790697668,3.465116279069767,2.7348837209302332,1.334883720930233,-0.06511627906976702,-1.465116279069767,-2.8651162790697673
44,2.8000000000000007,3.000000000000001,3.2,3.4000000000000004,2.8,1.3999999999999997,-4.440892098500626e-16,-1.4000000000000004,-2.8000000000000007
45,2.862222222222222,3.062222222222222,3.2622222222222215,3.4622222222222216,2.7377777777777785,1.3377777777777784,-0.062222222222221735,-1.4622222222222216,-2.862222222222222
46,2.8000000000000007,3.000000000000001,3.2,3.4000000000000004,2.8,1.3999999999999997,-4.440892098500626e-16,-1.4000000000000004,-2.8000000000000007
47,2.8595744680851065,3.0595744680851067,3.259574468085106,3.459574468085106,2.740425531914894,1.3404255319148939,-0.05957446808510625,-1.4595744680851062,-2.8595744680851065
48,2.8000000000000007,3.000000000000001,3.2,3.4000000000000004,2.8,1.3999999999999997,-4.440892098500626e-16,-1.4000000000000004,-2.8000000000000007
49,2.857142857142857,3.0571428571428574,3.2571428571428567,3.457142857142857,2.7428571428571433,1.3428571428571432,-0.05714285714285694,-1.4571428571428569,-2.857142857142857
50,2.8000000000000007,3.000000000000001,3.2,3.4000000000000004,2.8,1.3999999999999997,-4.440892098500626e-16,-1.4000000000000004,-2.8000000000000007
51,2.854901960784314,3.054901960784314,3.2549019607843133,3.4549019607843134,2.7450980392156867,1.3450980392156866,-0.05490196078431353,-1.4549019607843134,-2.854901960784314
52,2.8000000000000007,3.000000000000001,3.2,3.4000000000000004,2.8,1.3999999999999997,-4.440892098500626e-16,-1.4000000000000004,-2.8000000000000007
53,2.852830188679245,3.0528301886792453,3.2528301886792446,3.4528301886792447,2.7471698113207554,1.3471698113207553,-0.05283018867924483,-1.4528301886792447,-2.852830188679245
54,2.8000000000000007,3.000000000000001,3.2,3.4000000000000004,2.8,1.3999999999999997,-4.440892098500626e-16,-1.4000000000000004,-2.8000000000000007
55,2.8509090909090906,3.050909090909091,3.25090909090909,3.4509090909090903,2.74909090909091,1.3490909090909098,-0.05090909090909035,-1.4509090909090903,-2.8509090909090906
56,2.800000000000001,3.0000000000000013,3.2000000000000006,3.400000000000001,2.7999999999999994,1.3999999999999992,-8.881784197001252e-16,-1.4000000000000008,-2.800000000000001
57,2.8491228070175434,3.0491228070175436,3.249122807017543,3.449122807017543,2.750877192982457,1.350877192982457,-0.049122807017543124,-1.449122807017543,-2.8491228070175434
58,2.800000000000001,3.0000000000000013,3.2000000000000006,3.400000000000001,2.7999999999999994,1.3999999999999992,-8.881784197001252e-16,-1.4000000000000008,-2.800000000000001
59,2.847457627118643,3.0474576271186433,3.2474576271186426,3.447457627118643,2.7525423728813574,1.3525423728813573,-0.047457627118642876,-1.4474576271186428,-2.847457627118643
60,2.8000000000000016,3.0000000000000018,3.200000000000001,3.4000000000000012,2.799999999999999,1.3999999999999988,-1.3322676295501878e-15,-1.4000000000000012,-2.8000000000000016
61,2.845901639344261,3.0459016393442613,3.2459016393442606,3.4459016393442607,2.7540983606557394,1.3540983606557393,-0.045901639344260836,-1.4459016393442607,-2.845901639344261
62,2.8000000000000016,3.0000000000000018,3.200000000000001,3.4000000000000012,2.799999999999999,1.3999999999999988,-1.3322676295501878e-15,-1.4000000000000012,-2.8000000000000016
63,2.8444444444444437,3.044444444444444,3.244444444444443,3.4444444444444433,2.755555555555557,1.3555555555555567,-0.0444444444444434,-1.4444444444444433,-2.8444444444444437
64,2.800000000000001,3.0000000000000013,3.2000000000000006,3.400000000000001,2.7999999999999994,1.3999999999999992,-8.881784197001252e-16,-1.4000000000000008,-2.800000000000001
65,2.8430769230769224,3.0430769230769226,3.243076923076922,3.443076923076922,2.756923076923078,1.356923076923078,-0.043076923076922125,-1.443076923076922,-2.8430769230769224
66,2.800000000000001,3.0000000000000013,3.2000000000000006,3.400000000000001,2.7999999999999994,1.3999999999999992,-8.881784197001252e-16,-1.4000000000000008,-2.800000000000001
67,2.841791044776119,3.041791044776119,3.2417910447761185,3.4417910447761186,2.7582089552238815,1.3582089552238814,-0.041791044776118724,-1.4417910447761186,-2.841791044776119
68,2.8000000000000007,3.000000000000001,3.2,3.4000000000000004,2.8,1.3999999999999997,-4.440892098500626e-16,-1.4000000000000004,-2.8000000000000007
69,2.8405797101449273,3.0405797101449274,3.2405797101449267,3.440579710144927,2.7594202898550733,1.3594202898550731,-0.040579710144927006,-1.440579710144927,-2.8405797101449273
70,2.8000000000000007,3.000000000000001,3.2,3.4000000000000004,2.8,1.3999999999999997,-4.440892098500626e-16,-1.4000000000000004,-2.8000000000000007
71,2.8394366197183096,3.03943661971831,3.239436619718309,3.4394366197183093,2.760563380281691,1.3605633802816908,-0.03943661971830936,-1.4394366197183093,-2.8394366197183096
72,2.8000000000000007,3.000000000000001,3.2,3.4000000000000004,2.8,1.3999999999999997,-4.440892098500626e-16,-1.4000000000000004,-2.8000000000000007
73,2.8383561643835615,3.0383561643835617,3.238356164383561,3.438356164383561,2.761643835616439,1.3616438356164389,-0.038356164383561264,-1.4383561643835612,-2.8383561643835615
74,2.8000000000000007,3.000000000000001,3.2,3.4000000000000004,2.8,1.3999999999999997,-4.440892098500626e-16,-1.4000000000000004,-2.8000000000000007
75,2.837333333333333,3.037333333333333,3.2373333333333325,3.4373333333333327,2.7626666666666675,1.3626666666666674,-0.037333333333332774,-1.4373333333333327,-2.837333333333333
76,2.800000000000001,3.0000000000000013,3.2000000000000006,3.400000000000001,2.7999999999999994,1.3999999999999992,-8.881784197001252e-16,-1.4000000000000008,-2.800000000000001
77,2.836363636363636,3.036363636363636,3.2363636363636354,3.4363636363636356,2.7636363636363646,1.3636363636363644,-0.03636363636363571,-1.4363636363636356,-2.836363636363636
78,2.8000000000000007,3.000000000000001,3.2,3.4000000000000004,2.8,1.3999999999999997,-4.440892098500626e-16,-1.4000000000000004,-2.8000000000000007
79,2.835443037974683,3.0354430379746833,3.2354430379746826,3.4354430379746828,2.7645569620253174,1.3645569620253173,-0.035443037974682845,-1.4354430379746828,-2.835443037974683
80,2.8000000000000007,3.000000000000001,3.2,3.4000000000000004,2.8,1.3999999999999997,-4.440892098500626e-16,-1.4000000000000004,-2.8000000000000007
81,2.8345679012345677,3.034567901234568,3.234567901234567,3.4345679012345673,2.765432098765433,1.3654320987654327,-0.03456790123456743,-1.4345679012345673,-2.8345679012345677
82,2.8000000000000007,3.000000000000001,3.2,3.4000000000000004,2.8,1.3999999999999997,-4.440892098500626e-16,-1.4000000000000004,-2.8000000000000007
83,2.833734939759036,3.0337349397590363,3.2337349397590356,3.4337349397590358,2.7662650602409644,1.3662650602409643,-0.033734939759035854,-1.4337349397590358,-2.833734939759036
84,2.8000000000000003,3.0000000000000004,3.1999999999999997,3.4,2.8000000000000003,1.4000000000000001,0.0,-1.4,-2.8000000000000003
85,2.8329411764705883,3.0329411764705885,3.2329411764705878,3.432941176470588,2.7670588235294122,1.367058823529412,-0.03294117647058803,-1.432941176470588,-2.8329411764705883
86,2.8000000000000007,3.000000000000001,3.2,3.4000000000000004,2.8,1.3999999999999997,-4.440892098500626e-16,-1.4000000000000004,-2.8000000000000007
87,2.8321839080459768,3.032183908045977,3.232183908045976,3.4321839080459764,2.767816091954024,1.3678160919540236,-0.032183908045976484,-1.4321839080459764,-2.8321839080459768
88,2.8000000000000007,3.000000000000001,3.2,3.4000000000000004,2.8,1.3999999999999997,-4.440892098500626e-16,-1.4000000000000004,-2.8000000000000007
89,2.831460674157303,3.0314606741573034,3.2314606741573026,3.431460674157303,2.7685393258426974,1.3685393258426972,-0.031460674157302915,-1.4314606741573028,-2.831460674157303
90,2.8000000000000007,3.000000000000001,3.2,3.4000000000000004,2.8,1.3999999999999997,-4.440892098500626e-16,-1.4000000000000004,-2.8000000000000007
91,2.8307692307692305,3.0307692307692307,3.23076923076923,3.43076923076923,2.76923076923077,1.36923076923077,-0.030769230769230216,-1.4307692307692301,-2.8307692307692305
92,2.800000000000001,3.0000000000000013,3.2000000000000006,3.400000000000001,2.7999999999999994,1.3999999999999992,-8.881784197001252e-16,-1.4000000000000008,-2.800000000000001
93,2.83010752688172,3.03010752688172,3.2301075268817194,3.4301075268817196,2.7698924731182806,1.3698924731182804,-0.030107526881719693,-1.4301075268817196,-2.83010752688172
94,2.8000000000000007,3.000000000000001,3.2,3.4000000000000004,2.8,1.3999999999999997,-4.440892098500626e-16,-1.4000000000000004,-2.8000000000000007
95,2.829473684210526,3.0294736842105263,3.2294736842105256,3.429473684210526,2.7705263157894744,1.3705263157894743,-0.029473684210525875,-1.4294736842105258,-2.829473684210526
96,2.8000000000000007,3.000000000000001,3.2,3.4000000000000004,2.8,1.3999999999999997,-4.440892098500626e-16,-1.4000000000000004,-2.8000000000000007
97,2.828865979381443,3.028865979381443,3.2288659793814425,3.4288659793814427,2.7711340206185575,1.3711340206185574,-0.028865979381442752,-1.4288659793814427,-2.828865979381443
98,2.8000000000000007,3.000000000000001,3.2,3.4000000000000004,2.8,1.3999999999999997,-4.440892098500626e-16,-1.4000000000000004,-2.8000000000000007
99,2.828282828282828,3.028282828282828,3.2282828282828273,3.4282828282828275,2.7717171717171727,1.3717171717171726,-0.028282828282827577,-1.4282828282828275,-2.828282828282828
100,2.800000000000001,3.0000000000000013,3.2000000000000006,3.400000000000001,2.7999999999999994,1.3999999999999992,-8.881784197001252e-16,-1.4000000000000008,-2.800000000000001
101,2.827722772277227,3.0277227722772273,3.2277227722772266,3.4277227722772268,2.7722772277227734,1.3722772277227733,-0.02772277227722686,-1.4277227722772268,-2.827722772277227
102,2.800000000000001,3.0000000000000013,3.2000000000000006,3.400000000000001,2.7999999999999994,1.3999999999999992,-8.881784197001252e-16,-1.4000000000000008,-2.800000000000001
103,2.8271844660194168,3.027184466019417,3.227184466019416,3.4271844660194164,2.772815533980584,1.3728155339805836,-0.027184466019416487,-1.4271844660194164,-2.8271844660194168
104,2.800000000000001,3.0000000000000013,3.2000000000000006,3.400000000000001,2.7999999999999994,1.3999999999999992,-8.881784197001252e-16,-1.4000000000000008,-2.800000000000001
105,2.8266666666666658,3.026666666666666,3.2266666666666652,3.4266666666666654,2.7733333333333348,1.3733333333333346,-0.026666666666665506,-1.4266666666666654,-2.8266666666666658
106,2.8000000000000016,3.0000000000000018,3.200000000000001,3.4000000000000012,2.799999999999999,1.3999999999999988,-1.3322676295501878e-15,-1.4000000000000012,-2.8000000000000016
107,2.8261682242990642,3.0261682242990644,3.2261682242990637,3.426168224299064,2.7738317757009363,1.3738317757009362,-0.026168224299063958,-1.4261682242990639,-2.8261682242990642
108,2.800000000000002,3.000000000000002,3.2000000000000015,3.4000000000000017,2.7999999999999985,1.3999999999999984,-1.7763568394002505e-15,-1.4000000000000017,-2.800000000000002
109,2.8256880733944936,3.0256880733944937,3.225688073394493,3.425688073394493,2.774311926605507,1.3743119266055068,-0.025688073394493305,-1.4256880733944932,-2.8256880733944936
110,2.800000000000002,3.000000000000002,3.2000000000000015,3.4000000000000017,2.7999999999999985,1.3999999999999984,-1.7763568394002505e-15,-1.4000000000000017,-2.800000000000002
111,2.825225225225224,3.025225225225224,3.2252252252252234,3.4252252252252235,2.7747747747747766,1.3747747747747765,-0.025225225225223635,-1.4252252252252235,-2.825225225225224
112,2.8000000000000016,3.0000000000000018,3.200000000000001,3.4000000000000012,2.799999999999999,1.3999999999999988,-1.3322676295501878e-15,-1.4000000000000012,-2.8000000000000016
113,2.8247787610619457,3.024778761061946,3.224778761061945,3.4247787610619453,2.775221238938055,1.3752212389380547,-0.02477876106194543,-1.4247787610619453,-2.8247787610619457
114,2.8000000000000016,3.0000000000000018,3.200000000000001,3.4000000000000012,2.799999999999999,1.3999999999999988,-1.3322676295501878e-15,-1.4000000000000012,-2.8000000000000016
115,2.8243478260869552,3.0243478260869554,3.2243478260869547,3.424347826086955,2.7756521739130453,1.3756521739130452,-0.02434782608695496,-1.4243478260869549,-2.8243478260869552
116,2.8000000000000016,3.0000000000000018,3.200000000000001,3.4000000000000012,2.799999999999999,1.3999999999999988,-1.3322676295501878e-15,-1.4000000000000012,-2.8000000000000016
117,2.823931623931623,3.023931623931623,3.2239316239316222,3.4239316239316224,2.7760683760683778,1.3760683760683776,-0.023931623931622514,-1.4239316239316224,-2.823931623931623
118,2.8000000000000016,3.0000000000000018,3.200000000000001,3.4000000000000012,2.799999999999999,1.3999999999999988,-1.3322676295501878e-15,-1.4000000000000012,-2.8000000000000016
119,2.8235294117647047,3.023529411764705,3.223529411764704,3.4235294117647044,2.776470588235296,1.3764705882352957,-0.023529411764704466,-1.4235294117647044,-2.8235294117647047
120,2.8000000000000016,3.0000000000000018,3.200000000000001,3.4000000000000012,2.799999999999999,1.3999999999999988,-1.3322676295501878e-15,-1.4000000000000012,-2.8000000000000016
121,2.8231404958677673,3.0231404958677675,3.2231404958677667,3.423140495867767,2.7768595041322333,1.3768595041322331,-0.023140495867767008,-1.423140495867767,-2.8231404958677673
122,2.800000000000002,3.000000000000002,3.2000000000000015,3.4000000000000017,2.7999999999999985,1.3999999999999984,-1.7763568394002505e-15,-1.4000000000000017,-2.800000000000002
123,2.822764227642275,3.0227642276422753,3.2227642276422745,3.4227642276422747,2.7772357723577255,1.3772357723577253,-0.022764227642274815,-1.4227642276422747,-2.822764227642275
124,2.800000000000002,3.000000000000002,3.2000000000000015,3.4000000000000017,2.7999999999999985,1.3999999999999984,-1.7763568394002505e-15,-1.4000000000000017,-2.800000000000002
125,2.8223999999999987,3.022399999999999,3.222399999999998,3.4223999999999983,2.777600000000002,1.3776000000000017,-0.02239999999999842,-1.4223999999999983,-2.8223999999999987
126,2.8000000000000016,3.0000000000000018,3.200000000000001,3.4000000000000012,2.799999999999999,1.3999999999999988,-1.3322676295501878e-15,-1.4000000000000012,-2.8000000000000016
127,2.8220472440944873,3.0220472440944874,3.2220472440944867,3.422047244094487,2.7779527559055133,1.3779527559055131,-0.022047244094486995,-1.422047244094487,-2.8220472440944873
128,2.8000000000000016,3.0000000000000018,3.200000000000001,3.4000000000000012,2.799999999999999,1.3999999999999988,-1.3322676295501878e-15,-1.4000000000000012,-2.8000000000000016
129,2.821705426356588,3.021705426356588,3.2217054263565874,3.4217054263565876,2.7782945736434126,1.3782945736434125,-0.021705426356587676,-1.4217054263565876,-2.821705426356588
130,2.8000000000000016,3.0000000000000018,3.200000000000001,3.4000000000000012,2.799999999999999,1.3999999999999988,-1.3322676295501878e-15,-1.4000000000000012,-2.8000000000000016
131,2.8213740458015257,3.021374045801526,3.221374045801525,3.4213740458015254,2.778625954198475,1.3786259541984747,-0.021374045801525465,-1.4213740458015254,-2.8213740458015257
132,2.8000000000000016,3.0000000000000018,3.200000000000001,3.4000000000000012,2.799999999999999,1.3999999999999988,-1.3322676295501878e-15,-1.4000000000000012,-2.8000000000000016
133,2.8210526315789464,3.0210526315789465,3.221052631578946,3.421052631578946,2.778947368421054,1.378947368421054,-0.0210526315789461,-1.421052631578946,-2.8210526315789464
134,2.8000000000000016,3.0000000000000018,3.200000000000001,3.4000000000000012,2.799999999999999,1.3999999999999988,-1.3322676295501878e-15,-1.4000000000000012,-2.8000000000000016
135,2.8207407407407397,3.02074074074074,3.220740740740739,3.4207407407407393,2.779259259259261,1.3792592592592607,-0.020740740740739394,-1.4207407407407393,-2.8207407407407397
136,2.8000000000000016,3.0000000000000018,3.200000000000001,3.4000000000000012,2.799999999999999,1.3999999999999988,-1.3322676295501878e-15,-1.4000000000000012,-2.8000000000000016
137,2.8204379562043784,3.0204379562043786,3.220437956204378,3.420437956204378,2.779562043795622,1.379562043795622,-0.02043795620437816,-1.420437956204378,-2.8204379562043784
138,2.8000000000000016,3.0000000000000018,3.200000000000001,3.4000000000000012,2.799999999999999,1.3999999999999988,-1.3322676295501878e-15,-1.4000000000000012,-2.8000000000000016
139,2.8201438848920852,3.0201438848920854,3.2201438848920847,3.420143884892085,2.7798561151079153,1.3798561151079152,-0.020143884892084962,-1.4201438848920849,-2.8201438848920852
140,2.8000000000000016,3.0000000000000018,3.200000000000001,3.4000000000000012,2.799999999999999,1.3999999999999988,-1.3322676295501878e-15,-1.4000000000000012,-2.8000000000000016
141,2.819858156028368,3.019858156028368,3.2198581560283674,3.4198581560283676,2.7801418439716326,1.3801418439716324,-0.019858156028367713,-1.4198581560283676,-2.819858156028368
142,2.800000000000001,3.0000000000000013,3.2000000000000006,3.400000000000001,2.7999999999999994,1.3999999999999992,-8.881784197001252e-16,-1.4000000000000008,-2.800000000000001
143,2.819580419580419,3.0195804195804192,3.2195804195804185,3.4195804195804187,2.7804195804195815,1.3804195804195813,-0.019580419580418784,-1.4195804195804187,-2.819580419580419
144,2.800000000000001,3.0000000000000013,3.2000000000000006,3.400000000000001,2.7999999999999994,1.3999999999999992,-8.881784197001252e-16,-1.4000000000000008,-2.800000000000001
145,2.819310344827586,3.019310344827586,3.2193103448275853,3.4193103448275854,2.7806896551724147,1.3806896551724146,-0.019310344827585535,-1.4193103448275854,-2.819310344827586
146,2.800000000000001,3.0000000000000013,3.2000000000000006,3.400000000000001,2.7999999999999994,1.3999999999999992,-8.881784197001252e-16,-1.4000000000000008,-2.800000000000001
147,2.8190476190476184,3.0190476190476185,3.219047619047618,3.419047619047618,2.780952380952382,1.380952380952382,-0.019047619047618092,-1.419047619047618,-2.8190476190476184
148,2.800000000000001,3.0000000000000013,3.2000000000000006,3.400000000000001,2.7999999999999994,1.3999999999999992,-8.881784197001252e-16,-1.4000000000000008,-2.800000000000001
149,2.8187919463087243,3.0187919463087245,3.218791946308724,3.418791946308724,2.781208053691276,1.381208053691276,-0.01879194630872405,-1.418791946308724,-2.8187919463087243
150,2.800000000000001,3.0000000000000013,3.2000000000000006,3.400000000000001,2.7999999999999994,1.3999999999999992,-8.881784197001252e-16,-1.4000000000000008,-2.800000000000001
151,2.8185430463576155,3.0185430463576157,3.218543046357615,3.418543046357615,2.781456953642385,1.3814569536423849,-0.018543046357615278,-1.4185430463576152,-2.8185430463576155
152,2.8000000000000007,3.000000000000001,3.2,3.4000000000000004,2.8,1.3999999999999997,-4.440892098500626e-16,-1.4000000000000004,-2.8000000000000007
153,2.818300653594771,3.018300653594771,3.2183006535947705,3.4183006535947706,2.7816993464052295,1.3816993464052294,-0.018300653594770733,-1.4183006535947706,-2.818300653594771
154,2.8000000000000007,3.000000000000001,3.2,3.4000000000000004,2.8,1.3999999999999997,-4.440892098500626e-16,-1.4000000000000004,-2.8000000000000007
155,2.818064516129032,3.0180645161290323,3.2180645161290315,3.4180645161290317,2.7819354838709685,1.3819354838709683,-0.018064516129031816,-1.4180645161290317,-2.818064516129032
156,2.8000000000000007,3.000000000000001,3.2,3.4000000000000004,2.8,1.3999999999999997,-4.440892098500626e-16,-1.4000000000000004,-2.8000000000000007
157,2.8178343949044584,3.0178343949044586,3.217834394904458,3.417834394904458,2.782165605095542,1.382165605095542,-0.01783439490445815,-1.417834394904458,-2.8178343949044584
158,2.8000000000000007,3.000000000000001,3.2,3.4000000000000004,2.8,1.3999999999999997,-4.440892098500626e-16,-1.4000000000000004,-2.8000000000000007
159,2.8176100628930816,3.0176100628930818,3.217610062893081,3.4176100628930812,2.782389937106919,1.3823899371069188,-0.017610062893081313,-1.4176100628930812,-2.8176100628930816
160,2.8000000000000007,3.000000000000001,3.2,3.4000000000000004,2.8,1.3999999999999997,-4.440892098500626e-16,-1.4000000000000004,-2.8000000000000007
161,2.817391304347826,3.017391304347826,3.2173913043478253,3.4173913043478255,2.7826086956521747,1.3826086956521746,-0.017391304347825542,-1.4173913043478255,-2.817391304347826
162,2.8000000000000007,3.000000000000001,3.2,3.4000000000000004,2.8,1.3999999999999997,-4.440892098500626e-16,-1.4000000000000004,-2.8000000000000007
163,2.817177914110429,3.0171779141104293,3.2171779141104286,3.417177914110429,2.7828220858895714,1.3828220858895712,-0.017177914110428905,-1.4171779141104288,-2.817177914110429
164,2.8000000000000007,3.000000000000001,3.2,3.4000000000000004,2.8,1.3999999999999997,-4.440892098500626e-16,-1.4000000000000004,-2.8000000000000007
165,2.816969696969697,3.016969696969697,3.2169696969696964,3.4169696969696965,2.7830303030303036,1.3830303030303035,-0.016969696969696635,-1.4169696969696965,-2.816969696969697
166,2.8000000000000007,3.000000000000001,3.2,3.4000000000000004,2.8,1.3999999999999997,-4.440892098500626e-16,-1.4000000000000004,-2.8000000000000007
167,2.816766467065868,3.0167664670658683,3.2167664670658676,3.4167664670658677,2.7832335329341324,1.3832335329341323,-0.01676646706586782,-1.4167664670658677,-2.816766467065868
168,2.8000000000000007,3.000000000000001,3.2,3.4000000000000004,2.8,1.3999999999999997,-4.440892098500626e-16,-1.4000000000000004,-2.8000000000000007
169,2.816568047337278,3.016568047337278,3.2165680473372773,3.4165680473372775,2.7834319526627227,1.3834319526627226,-0.01656804733727757,-1.4165680473372775,-2.816568047337278
170,2.8000000000000007,3.000000000000001,3.2,3.4000000000000004,2.8,1.3999999999999997,-4.440892098500626e-16,-1.4000000000000004,-2.8000000000000007
171,2.816374269005848,3.016374269005848,3.2163742690058474,3.4163742690058476,2.7836257309941526,1.3836257309941524,-0.016374269005847708,-1.4163742690058476,-2.816374269005848
172,2.8000000000000007,3.000000000000001,3.2,3.4000000000000004,2.8,1.3999999999999997,-4.440892098500626e-16,-1.4000000000000004,-2.8000000000000007
173,2.816184971098266,3.016184971098266,3.2161849710982655,3.4161849710982657,2.7838150289017345,1.3838150289017344,-0.016184971098265777,-1.4161849710982657,-2.816184971098266
174,2.8000000000000007,3.000000000000001,3.2,3.4000000000000004,2.8,1.3999999999999997,-4.440892098500626e-16,-1.4000000000000004,-2.8000000000000007
175,2.816,3.016,3.2159999999999993,3.4159999999999995,2.7840000000000007,1.3840000000000006,-0.01599999999999957,-1.4159999999999995,-2.816
176,2.8000000000000007,3.000000000000001,3.2,3.4000000000000004,2.8,1.3999999999999997,-4.440892098500626e-16,-1.4000000000000004,-2.8000000000000007
177,2.8158192090395477,3.015819209039548,3.215819209039547,3.4158192090395474,2.784180790960453,1.3841807909604527,-0.015819209039547477,-1.4158192090395474,-2.8158192090395477
178,2.8000000000000007,3.000000000000001,3.2,3.4000000000000004,2.8,1.3999999999999997,-4.440892098500626e-16,-1.4000000000000004,-2.8000000000000007
179,2.815642458100559,3.015642458100559,3.2156424581005583,3.4156424581005584,2.7843575418994417,1.3843575418994416,-0.01564245810055853,-1.4156424581005584,-2.815642458100559
180,2.8000000000000003,3.0000000000000004,3.1999999999999997,3.4,2.8000000000000003,1.4000000000000001,0.0,-1.4,-2.8000000000000003
181,2.8154696132596686,3.015469613259669,3.215469613259668,3.4154696132596682,2.784530386740332,1.3845303867403318,-0.015469613259668336,-1.4154696132596682,-2.8154696132596686
182,2.8000000000000003,3.0000000000000004,3.1999999999999997,3.4,2.8000000000000003,1.4000000000000001,0.0,-1.4,-2.8000000000000003
183,2.815300546448088,3.015300546448088,3.2153005464480873,3.4153005464480874,2.7846994535519127,1.3846994535519126,-0.015300546448087537,-1.4153005464480874,-2.815300546448088
184,2.8000000000000003,3.0000000000000004,3.1999999999999997,3.4,2.8000000000000003,1.4000000000000001,0.0,-1.4,-2.8000000000000003
185,2.8151351351351352,3.0151351351351354,3.2151351351351347,3.415135135135135,2.7848648648648653,1.3848648648648652,-0.01513513513513498,-1.415135135135135,-2.8151351351351352
186,2.8000000000000003,3.0000000000000004,3.1999999999999997,3.4,2.8000000000000003,1.4000000000000001,0.0,-1.4,-2.8000000000000003
187,2.814973262032086,3.014973262032086,3.2149732620320854,3.4149732620320856,2.7850267379679146,1.3850267379679144,-0.01497326203208571,-1.4149732620320856,-2.814973262032086
188,2.8000000000000003,3.0000000000000004,3.1999999999999997,3.4,2.8000000000000003,1.4000000000000001,0.0,-1.4,-2.8000000000000003
189,2.8148148148148153,3.0148148148148155,3.214814814814815,3.414814814814815,2.785185185185185,1.385185185185185,-0.014814814814815058,-1.414814814814815,-2.8148148148148153
190,2.8000000000000003,3.0000000000000004,3.1999999999999997,3.4,2.8000000000000003,1.4000000000000001,0.0,-1.4,-2.8000000000000003
191,2.8146596858638744,3.0146596858638746,3.214659685863874,3.414659685863874,2.785340314136126,1.385340314136126,-0.014659685863874117,-1.414659685863874,-2.8146596858638744
192,2.8000000000000007,3.000000000000001,3.2,3.4000000000000004,2.8,1.3999999999999997,-4.440892098500626e-16,-1.4000000000000004,-2.8000000000000007
193,2.8145077720207254,3.0145077720207256,3.214507772020725,3.414507772020725,2.785492227979275,1.385492227979275,-0.014507772020725174,-1.414507772020725,-2.8145077720207254
194,2.8000000000000003,3.0000000000000004,3.1999999999999997,3.4,2.8000000000000003,1.4000000000000001,0.0,-1.4,-2.8000000000000003
195,2.8143589743589748,3.014358974358975,3.214358974358974,3.4143589743589744,2.785641025641026,1.3856410256410256,-0.014358974358974486,-1.4143589743589744,-2.8143589743589748
196,2.8,3.0,3.1999999999999993,3.3999999999999995,2.8000000000000007,1.4000000000000006,4.440892098500626e-16,-1.3999999999999995,-2.8
197,2.814213197969544,3.014213197969544,3.2142131979695434,3.4142131979695436,2.7857868020304566,1.3857868020304565,-0.014213197969543678,-1.4142131979695436,-2.814213197969544
198,2.8,3.0,3.1999999999999993,3.3999999999999995,2.8000000000000007,1.4000000000000006,4.440892098500626e-16,-1.3999999999999995,-2.8
199,2.8140703517587946,3.014070351758795,3.214070351758794,3.4140703517587943,2.785929648241206,1.3859296482412058,-0.014070351758794342,-1.4140703517587943,-2.8140703517587946
200,2.8,3.0,3.1999999999999993,3.3999999999999995,2.8000000000000007,1.4000000000000006,4.440892098500626e-16,-1.3999999999999995,-2.8
201,2.8139303482587072,3.0139303482587074,3.2139303482587067,3.413930348258707,2.7860696517412933,1.3860696517412932,-0.013930348258706982,-1.413930348258707,-2.8139303482587072
202,2.8,3.0,3.1999999999999993,3.3999999999999995,2.8000000000000007,1.4000000000000006,4.440892098500626e-16,-1.3999999999999995,-2.8
203,2.8137931034482766,3.0137931034482768,3.213793103448276,3.4137931034482762,2.786206896551724,1.3862068965517238,-0.013793103448276334,-1.4137931034482762,-2.8137931034482766
204,2.8,3.0,3.1999999999999993,3.3999999999999995,2.8000000000000007,1.4000000000000006,4.440892098500626e-16,-1.3999999999999995,-2.8
205,2.8136585365853666,3.0136585365853668,3.213658536585366,3.413658536585366,2.786341463414634,1.3863414634146338,-0.01365853658536631,-1.4136585365853662,-2.8136585365853666
206,2.8,3.0,3.1999999999999993,3.3999999999999995,2.8000000000000007,1.4000000000000006,4.440892098500626e-16,-1.3999999999999995,-2.8
207,2.81352657004831,3.01352657004831,3.2135265700483093,3.4135265700483095,2.7864734299516907,1.3864734299516905,-0.013526570048309594,-1.4135265700483095,-2.81352657004831
208,2.8,3.0,3.1999999999999993,3.3999999999999995,2.8000000000000007,1.4000000000000006,4.440892098500626e-16,-1.3999999999999995,-2.8
209,2.813397129186604,3.013397129186604,3.2133971291866033,3.4133971291866034,2.7866028708133967,1.3866028708133966,-0.013397129186603518,-1.4133971291866034,-2.813397129186604
210,2.7999999999999994,2.9999999999999996,3.199999999999999,3.399999999999999,2.800000000000001,1.400000000000001,8.881784197001252e-16,-1.399999999999999,-2.7999999999999994
211,2.813270142180096,3.013270142180096,3.2132701421800953,3.4132701421800955,2.7867298578199047,1.3867298578199045,-0.01327014218009559,-1.4132701421800955,-2.813270142180096
212,2.8,3.0,3.1999999999999993,3.3999999999999995,2.8000000000000007,1.4000000000000006,4.440892098500626e-16,-1.3999999999999995,-2.8
213,2.813145539906104,3.013145539906104,3.2131455399061033,3.4131455399061035,2.7868544600938967,1.3868544600938966,-0.013145539906103565,-1.4131455399061035,-2.813145539906104
214,2.8,3.0,3.1999999999999993,3.3999999999999995,2.8000000000000007,1.4000000000000006,4.440892098500626e-16,-1.3999999999999995,-2.8
215,2.8130232558139543,3.0130232558139545,3.2130232558139538,3.413023255813954,2.7869767441860462,1.386976744186046,-0.013023255813954027,-1.413023255813954,-2.8130232558139543
216,2.8,3.0,3.1999999999999993,3.3999999999999995,2.8000000000000007,1.4000000000000006,4.440892098500626e-16,-1.3999999999999995,-2.8
217,2.812903225806452,3.0129032258064523,3.2129032258064516,3.412903225806452,2.7870967741935484,1.3870967741935483,-0.012903225806451868,-1.4129032258064518,-2.812903225806452
218,2.8,3.0,3.1999999999999993,3.3999999999999995,2.8000000000000007,1.4000000000000006,4.440892098500626e-16,-1.3999999999999995,-2.8
219,2.8127853881278546,3.012785388127855,3.212785388127854,3.4127853881278543,2.787214611872146,1.3872146118721458,-0.012785388127854347,-1.4127853881278543,-2.8127853881278546
220,2.8,3.0,3.1999999999999993,3.3999999999999995,2.8000000000000007,1.4000000000000006,4.440892098500626e-16,-1.3999999999999995,-2.8
221,2.812669683257919,3.0126696832579194,3.2126696832579187,3.412669683257919,2.7873303167420813,1.3873303167420812,-0.012669683257918951,-1.4126696832579189,-2.812669683257919
222,2.8,3.0,3.1999999999999993,3.3999999999999995,2.8000000000000007,1.4000000000000006,4.440892098500626e-16,-1.3999999999999995,-2.8
223,2.81255605381166,3.01255605381166,3.2125560538116593,3.4125560538116595,2.7874439461883407,1.3874439461883405,-0.012556053811659584,-1.4125560538116595,-2.81255605381166
224,2.8,3.0,3.1999999999999993,3.3999999999999995,2.8000000000000007,1.4000000000000006,4.440892098500626e-16,-1.3999999999999995,-2.8
225,2.8124444444444454,3.0124444444444456,3.212444444444445,3.412444444444445,2.787555555555555,1.387555555555555,-0.012444444444445146,-1.412444444444445,-2.8124444444444454
226,2.7999999999999994,2.9999999999999996,3.199999999999999,3.399999999999999,2.800000000000001,1.400000000000001,8.881784197001252e-16,-1.399999999999999,-2.7999999999999994
227,2.8123348017621157,3.012334801762116,3.212334801762115,3.4123348017621153,2.787665198237885,1.3876651982378847,-0.012334801762115433,-1.4123348017621153,-2.8123348017621157
228,2.7999999999999994,2.9999999999999996,3.199999999999999,3.399999999999999,2.800000000000001,1.400000000000001,8.881784197001252e-16,-1.399999999999999,-2.7999999999999994
229,2.812227074235809,3.0122270742358093,3.2122270742358086,3.4122270742358087,2.7877729257641914,1.3877729257641913,-0.012227074235808821,-1.4122270742358087,-2.812227074235809
230,2.7999999999999994,2.9999999999999996,3.199999999999999,3.399999999999999,2.800000000000001,1.400000000000001,8.881784197001252e-16,-1.399999999999999,-2.7999999999999994
231,2.8121212121212134,3.0121212121212135,3.212121212121213,3.412121212121213,2.787878787878787,1.387878787878787,-0.012121212121213087,-1.412121212121213,-2.8121212121212134
232,2.7999999999999994,2.9999999999999996,3.199999999999999,3.399999999999999,2.800000000000001,1.400000000000001,8.881784197001252e-16,-1.399999999999999,-2.7999999999999994
233,2.8120171673819754,3.0120171673819756,3.212017167381975,3.412017167381975,2.787982832618025,1.387982832618025,-0.012017167381975113,-1.412017167381975,-2.8120171673819754
234,2.7999999999999994,2.9999999999999996,3.199999999999999,3.399999999999999,2.800000000000001,1.400000000000001,8.881784197001252e-16,-1.399999999999999,-2.7999999999999994
235,2.8119148936170224,3.0119148936170226,3.211914893617022,3.411914893617022,2.788085106382978,1.388085106382978,-0.011914893617022138,-1.411914893617022,-2.8119148936170224
236,2.7999999999999994,2.9999999999999996,3.199999999999999,3.399999999999999,2.800000000000001,1.400000000000001,8.881784197001252e-16,-1.399999999999999,-2.7999999999999994
237,2.811814345991562,3.0118143459915623,3.2118143459915616,3.4118143459915617,2.7881856540084384,1.3881856540084383,-0.011814345991561837,-1.4118143459915617,-2.811814345991562
238,2.7999999999999994,2.9999999999999996,3.199999999999999,3.399999999999999,2.800000000000001,1.400000000000001,8.881784197001252e-16,-1.399999999999999,-2.7999999999999994
239,2.8117154811715492,3.0117154811715494,3.2117154811715487,3.411715481171549,2.7882845188284513,1.3882845188284512,-0.01171548117154897,-1.4117154811715489,-2.8117154811715492
240,2.7999999999999994,2.9999999999999996,3.199999999999999,3.399999999999999,2.800000000000001,1.400000000000001,8.881784197001252e-16,-1.399999999999999,-2.7999999999999994
241,2.811618257261412,3.011618257261412,3.2116182572614114,3.4116182572614115,2.7883817427385886,1.3883817427385885,-0.011618257261411635,-1.4116182572614115,-2.811618257261412
242,2.7999999999999994,2.9999999999999996,3.199999999999999,3.399999999999999,2.800000000000001,1.400000000000001,8.881784197001252e-16,-1.399999999999999,-2.7999999999999994
243,2.811522633744857,3.0115226337448573,3.2115226337448566,3.4115226337448568,2.7884773662551434,1.3884773662551433,-0.011522633744856847,-1.4115226337448568,-2.811522633744857
244,2.7999999999999994,2.9999999999999996,3.199999999999999,3.399999999999999,2.800000000000001,1.400000000000001,8.881784197001252e-16,-1.399999999999999,-2.7999999999999994
245,2.8114285714285727,3.011428571428573,3.211428571428572,3.4114285714285724,2.788571428571428,1.3885714285714277,-0.011428571428572454,-1.4114285714285724,-2.8114285714285727
246,2.799999999999999,2.999999999999999,3.1999999999999984,3.3999999999999986,2.8000000000000016,1.4000000000000015,1.3322676295501878e-15,-1.3999999999999986,-2.799999999999999
247,2.811336032388666,3.011336032388666,3.2113360323886653,3.4113360323886655,2.7886639676113347,1.3886639676113346,-0.01133603238866554,-1.4113360323886655,-2.811336032388666
248,2.7999999999999985,2.9999999999999987,3.199999999999998,3.399999999999998,2.800000000000002,1.400000000000002,1.7763568394002505e-15,-1.3999999999999981,-2.7999999999999985
249,2.811244979919681,3.011244979919681,3.2112449799196803,3.4112449799196805,2.7887550200803197,1.3887550200803196,-0.011244979919680542,-1.4112449799196805,-2.811244979919681
250,2.7999999999999985,2.9999999999999987,3.199999999999998,3.399999999999998,2.800000000000002,1.400000000000002,1.7763568394002505e-15,-1.3999999999999981,-2.7999999999999985
251,2.811155378486058,3.011155378486058,3.2111553784860574,3.4111553784860575,2.7888446215139426,1.3888446215139425,-0.011155378486057632,-1.4111553784860575,-2.811155378486058
252,2.7999999999999985,2.9999999999999987,3.199999999999998,3.399999999999998,2.800000000000002,1.400000000000002,1.7763568394002505e-15,-1.3999999999999981,-2.7999999999999985
253,2.8110671936758913,3.0110671936758915,3.2110671936758908,3.411067193675891,2.7889328063241092,1.388932806324109,-0.01106719367589104,-1.411067193675891,-2.8110671936758913
254,2.7999999999999985,2.9999999999999987,3.199999999999998,3.399999999999998,2.800000000000002,1.400000000000002,1.7763568394002505e-15,-1.3999999999999981,-2.7999999999999985
255,2.8109803921568646,3.0109803921568647,3.210980392156864,3.410980392156864,2.789019607843136,1.3890196078431358,-0.010980392156864305,-1.4109803921568642,-2.8109803921568646
256,2.799999999999999,2.999999999999999,3.1999999999999984,3.3999999999999986,2.8000000000000016,1.4000000000000015,1.3322676295501878e-15,-1.3999999999999986,-2.799999999999999
257,2.810894941634243,3.010894941634243,3.2108949416342423,3.4108949416342424,2.7891050583657577,1.3891050583657576,-0.010894941634242539,-1.4108949416342424,-2.810894941634243
258,2.799999999999999,2.999999999999999,3.1999999999999984,3.3999999999999986,2.8000000000000016,1.4000000000000015,1.3322676295501878e-15,-1.3999999999999986,-2.799999999999999
259,2.8108108108108123,3.0108108108108125,3.2108108108108118,3.410810810810812,2.7891891891891882,1.389189189189188,-0.010810810810812033,-1.410810810810812,-2.8108108108108123
260,2.799999999999999,2.999999999999999,3.1999999999999984,3.3999999999999986,2.8000000000000016,1.4000000000000015,1.3322676295501878e-15,-1.3999999999999986,-2.799999999999999
261,2.810727969348661,3.010727969348661,3.2107279693486603,3.4107279693486605,2.7892720306513397,1.3892720306513395,-0.010727969348660604,-1.4107279693486605,-2.810727969348661
262,2.7999999999999985,2.9999999999999987,3.199999999999998,3.399999999999998,2.800000000000002,1.400000000000002,1.7763568394002505e-15,-1.3999999999999981,-2.7999999999999985
263,2.8106463878327017,3.010646387832702,3.210646387832701,3.4106463878327014,2.789353612167299,1.3893536121672987,-0.010646387832701443,-1.4106463878327014,-2.8106463878327017
264,2.7999999999999985,2.9999999999999987,3.199999999999998,3.399999999999998,2.800000000000002,1.400000000000002,1.7763568394002505e-15,-1.3999999999999981,-2.7999999999999985
265,2.810566037735851,3.010566037735851,3.2105660377358505,3.4105660377358507,2.7894339622641495,1.3894339622641494,-0.010566037735850742,-1.4105660377358507,-2.810566037735851
266,2.7999999999999985,2.9999999999999987,3.199999999999998,3.399999999999998,2.800000000000002,1.400000000000002,1.7763568394002505e-15,-1.3999999999999981,-2.7999999999999985
267,2.8104868913857697,3.01048689138577,3.210486891385769,3.4104868913857693,2.789513108614231,1.3895131086142307,-0.010486891385769415,-1.4104868913857693,-2.8104868913857697
268,2.7999999999999985,2.9999999999999987,3.199999999999998,3.399999999999998,2.800000000000002,1.400000000000002,1.7763568394002505e-15,-1.3999999999999981,-2.7999999999999985
269,2.8104089219330874,3.0104089219330876,3.210408921933087,3.410408921933087,2.789591078066913,1.389591078066913,-0.010408921933087179,-1.410408921933087,-2.8104089219330874
270,2.7999999999999985,2.9999999999999987,3.199999999999998,3.399999999999998,2.800000000000002,1.400000000000002,1.7763568394002505e-15,-1.3999999999999981,-2.7999999999999985
271,2.810332103321035,3.0103321033210353,3.2103321033210346,3.4103321033210348,2.7896678966789654,1.3896678966789653,-0.010332103321034847,-1.4103321033210348,-2.810332103321035
272,2.7999999999999985,2.9999999999999987,3.199999999999998,3.399999999999998,2.800000000000002,1.400000000000002,1.7763568394002505e-15,-1.3999999999999981,-2.7999999999999985
273,2.8102564102564123,3.0102564102564124,3.2102564102564117,3.410256410256412,2.7897435897435883,1.3897435897435881,-0.010256410256411996,-1.410256410256412,-2.8102564102564123
274,2.7999999999999985,2.9999999999999987,3.199999999999998,3.399999999999998,2.800000000000002,1.400000000000002,1.7763568394002505e-15,-1.3999999999999981,-2.7999999999999985
275,2.81018181818182,3.0101818181818203,3.2101818181818196,3.4101818181818198,2.7898181818181804,1.3898181818181803,-0.010181818181819846,-1.4101818181818198,-2.81018181818182
276,2.7999999999999985,2.9999999999999987,3.199999999999998,3.399999999999998,2.800000000000002,1.400000000000002,1.7763568394002505e-15,-1.3999999999999981,-2.7999999999999985
277,2.8101083032490997,3.0101083032491,3.210108303249099,3.4101083032490993,2.789891696750901,1.3898916967509007,-0.010108303249099393,-1.4101083032490993,-2.8101083032490997
278,2.7999999999999985,2.9999999999999987,3.199999999999998,3.399999999999998,2.800000000000002,1.400000000000002,1.7763568394002505e-15,-1.3999999999999981,-2.7999999999999985
279,2.810035842293909,3.010035842293909,3.2100358422939084,3.4100358422939085,2.7899641577060916,1.3899641577060915,-0.010035842293908637,-1.4100358422939085,-2.810035842293909
280,2.7999999999999985,2.9999999999999987,3.199999999999998,3.399999999999998,2.800000000000002,1.400000000000002,1.7763568394002505e-15,-1.3999999999999981,-2.7999999999999985
281,2.80996441281139,3.00996441281139,3.2099644128113893,3.4099644128113895,2.7900355871886107,1.3900355871886105,-0.0099644128113896,-1.4099644128113895,-2.80996441281139
282,2.7999999999999985,2.9999999999999987,3.199999999999998,3.399999999999998,2.800000000000002,1.400000000000002,1.7763568394002505e-15,-1.3999999999999981,-2.7999999999999985
283,2.809893992932864,3.0098939929328643,3.2098939929328636,3.4098939929328638,2.7901060070671364,1.3901060070671363,-0.00989399293286386,-1.4098939929328638,-2.809893992932864
284,2.7999999999999985,2.9999999999999987,3.199999999999998,3.399999999999998,2.800000000000002,1.400000000000002,1.7763568394002505e-15,-1.3999999999999981,-2.7999999999999985
285,2.8098245614035107,3.009824561403511,3.20982456140351,3.4098245614035103,2.79017543859649,1.3901754385964897,-0.009824561403510401,-1.4098245614035103,-2.8098245614035107
286,2.799999999999999,2.999999999999999,3.1999999999999984,3.3999999999999986,2.8000000000000016,1.4000000000000015,1.3322676295501878e-15,-1.3999999999999986,-2.799999999999999
287,2.809756097560977,3.0097560975609774,3.2097560975609767,3.409756097560977,2.7902439024390233,1.3902439024390232,-0.00975609756097695,-1.4097560975609769,-2.809756097560977
288,2.799999999999999,2.999999999999999,3.1999999999999984,3.3999999999999986,2.8000000000000016,1.4000000000000015,1.3322676295501878e-15,-1.3999999999999986,-2.799999999999999
289,2.8096885813148806,3.009688581314881,3.20968858131488,3.4096885813148803,2.79031141868512,1.3903114186851198,-0.009688581314880373,-1.4096885813148803,-2.8096885813148806
290,2.799999999999999,2.999999999999999,3.1999999999999984,3.3999999999999986,2.8000000000000016,1.4000000000000015,1.3322676295501878e-15,-1.3999999999999986,-2.799999999999999
291,2.8096219931271493,3.0096219931271495,3.209621993127149,3.409621993127149,2.790378006872851,1.390378006872851,-0.009621993127149064,-1.409621993127149,-2.8096219931271493
292,2.799999999999999,2.999999999999999,3.1999999999999984,3.3999999999999986,2.8000000000000016,1.4000000000000015,1.3322676295501878e-15,-1.3999999999999986,-2.799999999999999
293,2.8095563139931756,3.009556313993176,3.209556313993175,3.4095563139931753,2.790443686006825,1.3904436860068248,-0.009556313993175358,-1.4095563139931753,-2.8095563139931756
294,2.799999999999999,2.999999999999999,3.1999999999999984,3.3999999999999986,2.8000000000000016,1.4000000000000015,1.3322676295501878e-15,-1.3999999999999986,-2.799999999999999
295,2.8094915254237303,3.0094915254237304,3.2094915254237297,3.40949152542373,2.7905084745762703,1.3905084745762701,-0.009491525423729996,-1.40949152542373,-2.8094915254237303
296,2.799999999999999,2.999999999999999,3.1999999999999984,3.3999999999999986,2.8000000000000016,1.4000000000000015,1.3322676295501878e-15,-1.3999999999999986,-2.799999999999999
297,2.809427609427611,3.009427609427611,3.2094276094276104,3.4094276094276106,2.7905723905723896,1.3905723905723895,-0.009427609427610673,-1.4094276094276106,-2.809427609427611
298,2.7999999999999994,2.9999999999999996,3.199999999999999,3.399999999999999,2.800000000000001,1.400000000000001,8.881784197001252e-16,-1.399999999999999,-2.7999999999999994
299,2.8093645484949845,3.0093645484949847,3.209364548494984,3.409364548494984,2.790635451505016,1.3906354515050159,-0.009364548494984248,-1.4093645484949842,-2.8093645484949845
300,2.7999999999999994,2.9999999999999996,3.199999999999999,3.399999999999999,2.800000000000001,1.400000000000001,8.881784197001252e-16,-1.399999999999999,-2.7999999999999994
301,2.8093023255813967,3.009302325581397,3.209302325581396,3.4093023255813963,2.790697674418604,1.3906976744186037,-0.009302325581396431,-1.4093023255813963,-2.8093023255813967
302,2.7999999999999994,2.9999999999999996,3.199999999999999,3.399999999999999,2.800000000000001,1.400000000000001,8.881784197001252e-16,-1.399999999999999,-2.7999999999999994
303,2.8092409240924106,3.0092409240924107,3.20924092409241,3.40924092409241,2.79075907590759,1.3907590759075898,-0.009240924092410285,-1.4092409240924102,-2.8092409240924106
304,2.7999999999999994,2.9999999999999996,3.199999999999999,3.399999999999999,2.800000000000001,1.400000000000001,8.881784197001252e-16,-1.399999999999999,-2.7999999999999994
305,2.8091803278688534,3.0091803278688536,3.209180327868853,3.409180327868853,2.790819672131147,1.390819672131147,-0.009180327868853144,-1.409180327868853,-2.8091803278688534
306,2.7999999999999994,2.9999999999999996,3.199999999999999,3.399999999999999,2.800000000000001,1.400000000000001,8.881784197001252e-16,-1.399999999999999,-2.7999999999999994
307,2.8091205211726398,3.00912052117264,3.2091205211726392,3.4091205211726394,2.7908794788273608,1.3908794788273606,-0.009120521172639506,-1.4091205211726394,-2.8091205211726398
308,2.7999999999999994,2.9999999999999996,3.199999999999999,3.399999999999999,2.800000000000001,1.400000000000001,8.881784197001252e-16,-1.399999999999999,-2.7999999999999994
309,2.80906148867314,3.00906148867314,3.2090614886731395,3.4090614886731396,2.7909385113268605,1.3909385113268604,-0.009061488673139717,-1.4090614886731396,-2.80906148867314
310,2.7999999999999994,2.9999999999999996,3.199999999999999,3.399999999999999,2.800000000000001,1.400000000000001,8.881784197001252e-16,-1.399999999999999,-2.7999999999999994
311,2.8090032154340845,3.0090032154340847,3.209003215434084,3.409003215434084,2.790996784565916,1.390996784565916,-0.009003215434084222,-1.4090032154340841,-2.8090032154340845
312,2.8,3.0,3.1999999999999993,3.3999999999999995,2.8000000000000007,1.4000000000000006,4.440892098500626e-16,-1.3999999999999995,-2.8
313,2.8089456869009592,3.0089456869009594,3.2089456869009587,3.408945686900959,2.7910543130990413,1.3910543130990412,-0.008945686900958982,-1.408945686900959,-2.8089456869009592
314,2.8,3.0,3.1999999999999993,3.3999999999999995,2.8000000000000007,1.4000000000000006,4.440892098500626e-16,-1.3999999999999995,-2.8
315,2.8088888888888897,3.00888888888889,3.208888888888889,3.4088888888888893,2.791111111111111,1.3911111111111107,-0.00888888888888939,-1.4088888888888893,-2.8088888888888897
316,2.8,3.0,3.1999999999999993,3.3999999999999995,2.8000000000000007,1.4000000000000006,4.440892098500626e-16,-1.3999999999999995,-2.8
317,2.8088328075709788,3.008832807570979,3.208832807570978,3.4088328075709784,2.791167192429022,1.3911671924290216,-0.008832807570978485,-1.4088328075709784,-2.8088328075709788
318,2.8,3.0,3.1999999999999993,3.3999999999999995,2.8000000000000007,1.4000000000000006,4.440892098500626e-16,-1.3999999999999995,-2.8
319,2.8087774294670855,3.0087774294670857,3.208777429467085,3.408777429467085,2.791222570532915,1.3912225705329149,-0.008777429467085263,-1.4087774294670852,-2.8087774294670855
320,2.8,3.0,3.1999999999999993,3.3999999999999995,2.8000000000000007,1.4000000000000006,4.440892098500626e-16,-1.3999999999999995,-2.8
321,2.8087227414330225,3.0087227414330227,3.208722741433022,3.408722741433022,2.791277258566978,1.391277258566978,-0.008722741433022208,-1.4087227414330221,-2.8087227414330225
322,2.8,3.0,3.1999999999999993,3.3999999999999995,2.8000000000000007,1.4000000000000006,4.440892098500626e-16,-1.3999999999999995,-2.8
323,2.8086687306501554,3.0086687306501556,3.208668730650155,3.408668730650155,2.791331269349845,1.391331269349845,-0.008668730650155165,-1.408668730650155,-2.8086687306501554
324,2.8,3.0,3.1999999999999993,3.3999999999999995,2.8000000000000007,1.4000000000000006,4.440892098500626e-16,-1.3999999999999995,-2.8
325,2.8086153846153854,3.0086153846153856,3.208615384615385,3.408615384615385,2.791384615384615,1.391384615384615,-0.008615384615385135,-1.408615384615385,-2.8086153846153854
326,2.8,3.0,3.1999999999999993,3.3999999999999995,2.8000000000000007,1.4000000000000006,4.440892098500626e-16,-1.3999999999999995,-2.8
327,2.8085626911314994,3.0085626911314995,3.208562691131499,3.408562691131499,2.791437308868501,1.391437308868501,-0.0085626911314991,-1.408562691131499,-2.8085626911314994
328,2.8,3.0,3.1999999999999993,3.3999999999999995,2.8000000000000007,1.4000000000000006,4.440892098500626e-16,-1.3999999999999995,-2.8
329,2.808510638297873,3.008510638297873,3.2085106382978723,3.4085106382978725,2.7914893617021277,1.3914893617021276,-0.008510638297872575,-1.4085106382978725,-2.808510638297873
330,2.8000000000000003,3.0000000000000004,3.1999999999999997,3.4,2.8000000000000003,1.4000000000000001,0.0,-1.4,-2.8000000000000003
331,2.808459214501511,3.008459214501511,3.2084592145015103,3.4084592145015105,2.7915407854984897,1.3915407854984896,-0.008459214501510548,-1.4084592145015105,-2.808459214501511
332,2.8000000000000003,3.0000000000000004,3.1999999999999997,3.4,2.8000000000000003,1.4000000000000001,0.0,-1.4,-2.8000000000000003
333,2.808408408408409,3.008408408408409,3.2084084084084084,3.4084084084084085,2.7915915915915916,1.3915915915915915,-0.008408408408408619,-1.4084084084084085,-2.808408408408409
334,2.8,3.0,3.1999999999999993,3.3999999999999995,2.8000000000000007,1.4000000000000006,4.440892098500626e-16,-1.3999999999999995,-2.8
335,2.808358208955225,3.008358208955225,3.2083582089552243,3.4083582089552245,2.7916417910447757,1.3916417910447756,-0.008358208955224544,-1.4083582089552245,-2.808358208955225
336,2.7999999999999994,2.9999999999999996,3.199999999999999,3.399999999999999,2.800000000000001,1.400000000000001,8.881784197001252e-16,-1.399999999999999,-2.7999999999999994
337,2.8083086053412476,3.0083086053412478,3.208308605341247,3.4083086053412472,2.791691394658753,1.3916913946587528,-0.008308605341247333,-1.4083086053412472,-2.8083086053412476
338,2.7999999999999994,2.9999999999999996,3.199999999999999,3.399999999999999,2.800000000000001,1.400000000000001,8.881784197001252e-16,-1.399999999999999,-2.7999999999999994
339,2.8082595870206504,3.0082595870206505,3.20825958702065,3.40825958702065,2.79174041297935,1.39174041297935,-0.008259587020650105,-1.40825958702065,-2.8082595870206504
340,2.799999999999999,2.999999999999999,3.1999999999999984,3.3999999999999986,2.8000000000000016,1.4000000000000015,1.3322676295501878e-15,-1.3999999999999986,-2.799999999999999
341,2.8082111436950163,3.0082111436950165,3.208211143695016,3.408211143695016,2.791788856304984,1.391788856304984,-0.008211143695016077,-1.408211143695016,-2.8082111436950163
342,2.799999999999999,2.999999999999999,3.1999999999999984,3.3999999999999986,2.8000000000000016,1.4000000000000015,1.3322676295501878e-15,-1.3999999999999986,-2.799999999999999
343,2.808163265306124,3.0081632653061243,3.2081632653061236,3.408163265306124,2.7918367346938764,1.3918367346938763,-0.008163265306123879,-1.4081632653061238,-2.808163265306124
344,2.799999999999999,2.999999999999999,3.1999999999999984,3.3999999999999986,2.8000000000000016,1.4000000000000015,1.3322676295501878e-15,-1.3999999999999986,-2.799999999999999
345,2.8081159420289867,3.008115942028987,3.208115942028986,3.4081159420289864,2.791884057971014,1.3918840579710137,-0.008115942028986467,-1.4081159420289864,-2.8081159420289867
346,2.7999999999999994,2.9999999999999996,3.199999999999999,3.399999999999999,2.800000000000001,1.400000000000001,8.881784197001252e-16,-1.399999999999999,-2.7999999999999994
347,2.808069164265131,3.008069164265131,3.2080691642651304,3.4080691642651306,2.7919308357348696,1.3919308357348694,-0.008069164265130713,-1.4080691642651306,-2.808069164265131
348,2.7999999999999994,2.9999999999999996,3.199999999999999,3.399999999999999,2.800000000000001,1.400000000000001,8.881784197001252e-16,-1.399999999999999,-2.7999999999999994
349,2.808022922636104,3.0080229226361044,3.2080229226361037,3.408022922636104,2.7919770773638963,1.3919770773638962,-0.008022922636103935,-1.4080229226361038,-2.808022922636104
350,2.7999999999999994,2.9999999999999996,3.199999999999999,3.399999999999999,2.800000000000001,1.400000000000001,8.881784197001252e-16,-1.399999999999999,-2.7999999999999994
351,2.807977207977209,3.007977207977209,3.2079772079772084,3.4079772079772086,2.7920227920227916,1.3920227920227914,-0.007977207977208689,-1.4079772079772086,-2.807977207977209
352,2.7999999999999994,2.9999999999999996,3.199999999999999,3.399999999999999,2.800000000000001,1.400000000000001,8.881784197001252e-16,-1.399999999999999,-2.7999999999999994
353,2.807932011331446,3.0079320113314463,3.2079320113314456,3.4079320113314457,2.7920679886685544,1.3920679886685543,-0.007932011331445832,-1.4079320113314457,-2.807932011331446
354,2.7999999999999994,2.9999999999999996,3.199999999999999,3.399999999999999,2.800000000000001,1.400000000000001,8.881784197001252e-16,-1.399999999999999,-2.7999999999999994
355,2.807887323943663,3.007887323943663,3.2078873239436625,3.4078873239436627,2.7921126760563375,1.3921126760563374,-0.00788732394366276,-1.4078873239436627,-2.807887323943663
356,2.7999999999999994,2.9999999999999996,3.199999999999999,3.399999999999999,2.800000000000001,1.400000000000001,8.881784197001252e-16,-1.399999999999999,-2.7999999999999994
357,2.807843137254903,3.0078431372549033,3.2078431372549026,3.4078431372549027,2.7921568627450974,1.3921568627450973,-0.007843137254902821,-1.4078431372549027,-2.807843137254903
358,2.7999999999999994,2.9999999999999996,3.199999999999999,3.399999999999999,2.800000000000001,1.400000000000001,8.881784197001252e-16,-1.399999999999999,-2.7999999999999994
359,2.807799442896937,3.0077994428969372,3.2077994428969365,3.4077994428969367,2.7922005571030635,1.3922005571030633,-0.007799442896936792,-1.4077994428969367,-2.807799442896937
360,2.7999999999999994,2.9999999999999996,3.199999999999999,3.399999999999999,2.800000000000001,1.400000000000001,8.881784197001252e-16,-1.399999999999999,-2.7999999999999994
361,2.8077562326869816,3.007756232686982,3.207756232686981,3.4077562326869812,2.792243767313019,1.3922437673130188,-0.007756232686981335,-1.4077562326869812,-2.8077562326869816
362,2.8,3.0,3.1999999999999993,3.3999999999999995,2.8000000000000007,1.4000000000000006,4.440892098500626e-16,-1.3999999999999995,-2.8
363,2.8077134986225905,3.0077134986225906,3.20771349862259,3.40771349862259,2.79228650137741,1.39228650137741,-0.007713498622590187,-1.40771349862259,-2.8077134986225905
364,2.7999999999999994,2.9999999999999996,3.199999999999999,3.399999999999999,2.800000000000001,1.400000000000001,8.881784197001252e-16,-1.399999999999999,-2.7999999999999994
365,2.8076712328767135,3.0076712328767137,3.207671232876713,3.407671232876713,2.792328767123287,1.392328767123287,-0.00767123287671323,-1.4076712328767131,-2.8076712328767135
366,2.7999999999999994,2.9999999999999996,3.199999999999999,3.399999999999999,2.800000000000001,1.400000000000001,8.881784197001252e-16,-1.399999999999999,-2.7999999999999994
367,2.8076294277929166,3.0076294277929168,3.207629427792916,3.407629427792916,2.792370572207084,1.3923705722070838,-0.00762942779291631,-1.4076294277929162,-2.8076294277929166
368,2.7999999999999994,2.9999999999999996,3.199999999999999,3.399999999999999,2.800000000000001,1.400000000000001,8.881784197001252e-16,-1.399999999999999,-2.7999999999999994
369,2.80758807588076,3.00758807588076,3.2075880758807593,3.4075880758807595,2.7924119241192407,1.3924119241192405,-0.007588075880759604,-1.4075880758807595,-2.80758807588076
370,2.7999999999999994,2.9999999999999996,3.199999999999999,3.399999999999999,2.800000000000001,1.400000000000001,8.881784197001252e-16,-1.399999999999999,-2.7999999999999994
371,2.807547169811322,3.007547169811322,3.2075471698113214,3.4075471698113216,2.7924528301886786,1.3924528301886785,-0.007547169811321641,-1.4075471698113216,-2.807547169811322
372,2.7999999999999994,2.9999999999999996,3.199999999999999,3.399999999999999,2.800000000000001,1.400000000000001,8.881784197001252e-16,-1.399999999999999,-2.7999999999999994
373,2.8075067024128697,3.00750670241287,3.207506702412869,3.4075067024128693,2.792493297587131,1.3924932975871307,-0.007506702412869437,-1.4075067024128693,-2.8075067024128697
374,2.7999999999999994,2.9999999999999996,3.199999999999999,3.399999999999999,2.800000000000001,1.400000000000001,8.881784197001252e-16,-1.399999999999999,-2.7999999999999994
375,2.807466666666668,3.007466666666668,3.2074666666666674,3.4074666666666675,2.7925333333333326,1.3925333333333325,-0.007466666666667621,-1.4074666666666675,-2.807466666666668
376,2.7999999999999994,2.9999999999999996,3.199999999999999,3.399999999999999,2.800000000000001,1.400000000000001,8.881784197001252e-16,-1.399999999999999,-2.7999999999999994
377,2.807427055702919,3.007427055702919,3.2074270557029183,3.4074270557029185,2.7925729442970817,1.3925729442970816,-0.007427055702918572,-1.4074270557029185,-2.807427055702919
378,2.7999999999999994,2.9999999999999996,3.199999999999999,3.399999999999999,2.800000000000001,1.400000000000001,8.881784197001252e-16,-1.399999999999999,-2.7999999999999994
379,2.807387862796835,3.0073878627968353,3.2073878627968346,3.407387862796835,2.7926121372031654,1.3926121372031652,-0.007387862796834899,-1.4073878627968348,-2.807387862796835
380,2.7999999999999994,2.9999999999999996,3.199999999999999,3.399999999999999,2.800000000000001,1.400000000000001,8.881784197001252e-16,-1.399999999999999,-2.7999999999999994
381,2.8073490813648303,3.0073490813648305,3.2073490813648298,3.40734908136483,2.7926509186351702,1.39265091863517,-0.007349081364830035,-1.40734908136483,-2.8073490813648303
382,2.7999999999999994,2.9999999999999996,3.199999999999999,3.399999999999999,2.800000000000001,1.400000000000001,8.881784197001252e-16,-1.399999999999999,-2.7999999999999994
383,2.8073107049608366,3.0073107049608367,3.207310704960836,3.407310704960836,2.792689295039164,1.3926892950391638,-0.007310704960836301,-1.4073107049608362,-2.8073107049608366
384,2.7999999999999994,2.9999999999999996,3.199999999999999,3.399999999999999,2.800000000000001,1.400000000000001,8.881784197001252e-16,-1.399999999999999,-2.7999999999999994
385,2.8072727272727285,3.0072727272727287,3.207272727272728,3.407272727272728,2.792727272727272,1.392727272727272,-0.007272727272728208,-1.4072727272727281,-2.8072727272727285
386,2.7999999999999994,2.9999999999999996,3.199999999999999,3.399999999999999,2.800000000000001,1.400000000000001,8.881784197001252e-16,-1.399999999999999,-2.7999999999999994
387,2.807235142118864,3.0072351421188643,3.2072351421188636,3.407235142118864,2.7927648578811364,1.3927648578811362,-0.007235142118863891,-1.4072351421188638,-2.807235142118864
388,2.7999999999999994,2.9999999999999996,3.199999999999999,3.399999999999999,2.800000000000001,1.400000000000001,8.881784197001252e-16,-1.399999999999999,-2.7999999999999994
389,2.807197943444731,3.0071979434447313,3.2071979434447306,3.407197943444731,2.7928020565552694,1.3928020565552692,-0.007197943444730903,-1.4071979434447308,-2.807197943444731
390,2.7999999999999994,2.9999999999999996,3.199999999999999,3.399999999999999,2.800000000000001,1.400000000000001,8.881784197001252e-16,-1.399999999999999,-2.7999999999999994
391,2.8071611253196944,3.0071611253196946,3.207161125319694,3.407161125319694,2.792838874680306,1.392838874680306,-0.0071611253196941504,-1.407161125319694,-2.8071611253196944
392,2.799999999999999,2.999999999999999,3.1999999999999984,3.3999999999999986,2.8000000000000016,1.4000000000000015,1.3322676295501878e-15,-1.3999999999999986,-2.799999999999999
393,2.8071246819338436,3.0071246819338437,3.207124681933843,3.407124681933843,2.792875318066157,1.3928753180661568,-0.007124681933843302,-1.4071246819338432,-2.8071246819338436
394,2.799999999999999,2.999999999999999,3.1999999999999984,3.3999999999999986,2.8000000000000016,1.4000000000000015,1.3322676295501878e-15,-1.3999999999999986,-2.799999999999999
395,2.807088607594938,3.0070886075949383,3.2070886075949376,3.407088607594938,2.7929113924050624,1.3929113924050622,-0.007088607594937901,-1.4070886075949378,-2.807088607594938
396,2.799999999999999,2.999999999999999,3.1999999999999984,3.3999999999999986,2.8000000000000016,1.4000000000000015,1.3322676295501878e-15,-1.3999999999999986,-2.799999999999999
397,2.8070528967254424,3.0070528967254426,3.207052896725442,3.407052896725442,2.792947103274558,1.392947103274558,-0.0070528967254421815,-1.407052896725442,-2.8070528967254424
398,2.799999999999999,2.999999999999999,3.1999999999999984,3.3999999999999986,2.8000000000000016,1.4000000000000015,1.3322676295501878e-15,-1.3999999999999986,-2.799999999999999
399,2.8070175438596507,3.007017543859651,3.20701754385965,3.4070175438596504,2.79298245614035,1.3929824561403497,-0.007017543859650477,-1.4070175438596504,-2.8070175438596507


==> steps.txt <==
0.5,4,8.0
0.501,4,8.0
0.502,4,8.0
0.503,4,8.0
0.504,4,8.0
0.505,4,8.0
0.506,4,8.0
0.507,4,8.0
0.508,4,8.0
0.509,4,8.0
0.51,4,8.0
0.511,4,8.0
0.512,4,8.0
0.513,4,8.0
0.514,4,8.0
0.515,4,8.0
0.516,4,8.0
0.517,4,8.0
0.518,4,8.0
0.519,4,8.0
0.52,4,8.0
0.521,4,8.0
0.522,4,8.0
0.523,4,8.0
0.524,4,8.0
0.525,4,8.0
0.526,4,8.0
0.527,4,8.0
0.528,4,8.0
0.529,4,8.0
0.53,4,8.0
0.531,4,8.0
0.532,4,8.0
0.533,4,8.0
0.534,4,8.0
0.535,4,8.0
0.536,4,8.0
0.537,4,8.0
0.538,4,8.0
0.539,4,8.0
0.54,4,8.0
0.541,4,8.0
0.542,4,8.0
0.543,4,8.0
0.544,4,8.0
0.545,4,8.0
0.546,4,8.0
0.547,4,8.0
0.548,4,8.0
0.549,4,8.0
0.55,4,8.0
0.551,4,8.0
0.552,4,8.0
0.553,4,8.0
0.554,4,8.0
0.555,4,8.0
0.556,4,8.0
0.557,4,8.0
0.558,4,8.0
0.559,4,8.0
0.56,4,8.0
0.561,4,8.0
0.562,4,8.0
0.5630000000000001,4,8.0
0.5640000000000001,4,8.0
0.5650000000000001,4,8.0
0.5660000000000001,4,8.0
0.5670000000000001,4,8.0
0.5680000000000001,5,8.0
0.5690000000000001,5,8.0
0.5700000000000001,5,8.0
0.5710000000000001,5,8.0
0.5720000000000001,5,8.0
0.5730000000000001,5,8.0
0.5740000000000001,5,8.0
0.5750000000000001,5,8.0
0.5760000000000001,5,8.0
0.5770000000000001,5,8.0
0.5780000000000001,5,8.0
0.5790000000000001,5,8.0
0.5800000000000001,5,8.0
0.5810000000000001,5,8.0
0.5820000000000001,5,8.0
0.5830000000000001,5,8.0
0.5840000000000001,5,8.0
0.5850000000000001,5,8.0
0.5860000000000001,5,8.0
0.5870000000000001,5,8.0
0.5880000000000001,5,8.0
0.5890000000000001,5,8.0
0.5900000000000001,5,8.0
0.5910000000000001,5,8.0
0.5920000000000001,5,8.0
0.5930000000000001,5,8.0
0.5940000000000001,5,8.0
0.5950000000000001,5,8.0
0.5960000000000001,5,8.0
0.5970000000000001,5,8.0
0.5980000000000001,5,8.0
0.5990000000000001,5,8.0
0.6000000000000001,5,8.0
0.6010000000000001,5,8.0
0.6020000000000001,5,8.0
0.6030000000000001,5,8.0
0.6040000000000001,5,8.0
0.6050000000000001,5,8.0
0.6060000000000001,5,8.0
0.6070000000000001,5,8.0
0.6080000000000001,5,8.0
0.6090000000000001,5,8.0
0.6100000000000001,5,8.0
0.6110000000000001,5,8.0
0.6120000000000001,5,8.0
0.6130000000000001,5,8.0
0.6140000000000001,5,8.0
0.6150000000000001,5,8.0
0.6160000000000001,5,8.0
0.6170000000000001,5,8.0
0.6180000000000001,5,8.0
0.6190000000000001,5,8.0
0.6200000000000001,5,8.0
0.6210000000000001,5,8.0
0.6220000000000001,5,8.0
0.6230000000000001,5,8.0
0.6240000000000001,5,8.0
0.6250000000000001,5,8.0
0.6260000000000001,5,8.0
0.6270000000000001,5,8.0
0.6280000000000001,5,8.0
0.6290000000000001,5,8.0
0.6300000000000001,5,8.0
0.6310000000000001,5,8.0
0.6320000000000001,5,8.0
0.6330000000000001,5,8.0
0.6340000000000001,5,8.0
0.6350000000000001,5,8.0
0.6360000000000001,7,8.0
0.6370000000000001,7,8.0
0.6380000000000001,7,8.0
0.6390000000000001,7,8.0
0.6400000000000001,7,8.0
0.6410000000000001,7,8.0
0.6420000000000001,7,8.0
0.6430000000000001,7,8.0
0.6440000000000001,7,8.0
0.6450000000000001,7,8.0
0.6460000000000001,7,8.0
0.6470000000000001,7,8.0
0.6480000000000001,7,8.0
0.6490000000000001,7,8.0
0.6500000000000001,7,8.0
0.6510000000000001,7,8.0
0.6520000000000001,7,8.0
0.6530000000000001,7,8.0
0.6540000000000001,7,8.0
0.6550000000000001,7,8.0
0.6560000000000001,7,8.0
0.6570000000000001,7,8.0
0.6580000000000001,7,8.0
0.6590000000000001,7,8.0
0.6600000000000001,7,8.0
0.6610000000000001,7,8.0
0.6620000000000001,7,8.0
0.6630000000000001,7,8.0
0.6640000000000001,7,8.0
0.6650000000000001,7,8.0
0.6660000000000001,7,8.0
0.6670000000000001,7,8.0
0.6680000000000001,7,8.0
0.6690000000000002,7,8.0
0.6700000000000002,7,8.0
0.6710000000000002,7,8.0
0.6720000000000002,7,8.0
0.6730000000000002,7,8.0
0.6740000000000002,7,8.0
0.6750000000000002,9,8.0
0.6760000000000002,9,8.0
0.6770000000000002,9,8.0
0.6780000000000002,9,8.0
0.6790000000000002,9,8.0
0.6800000000000002,9,8.0
0.6810000000000002,9,8.0
0.6820000000000002,9,8.0
0.6830000000000002,9,8.0
0.6840000000000002,9,8.0
0.6850000000000002,9,8.0
0.6860000000000002,9,8.0
0.6870000000000002,9,8.0
0.6880000000000002,9,8.0
0.6890000000000002,9,8.0
0.6900000000000002,9,8.0
0.6910000000000002,9,8.0
0.6920000000000002,9,8.0
0.6930000000000002,9,8.0
0.6940000000000002,9,8.0
0.6950000000000002,9,8.0
0.6960000000000002,9,8.0
0.6970000000000002,9,8.0
0.6980000000000002,9,8.0
0.6990000000000002,9,8.0
0.7000000000000002,9,8.0
0.7010000000000002,11,8.0
0.7020000000000002,11,8.0
0.7030000000000002,11,8.0
0.7040000000000002,11,8.0
0.7050000000000002,11,8.0
0.7060000000000002,11,8.0
0.7070000000000002,11,8.0
0.7080000000000002,11,8.0
0.7090000000000002,11,8.0
0.7100000000000002,11,8.0
0.7110000000000002,11,8.0
0.7120000000000002,11,8.0
0.7130000000000002,11,8.0
0.7140000000000002,11,8.0
0.7150000000000002,11,8.0
0.7160000000000002,11,8.0
0.7170000000000002,11,8.0
0.7180000000000002,13,8.0
0.7190000000000002,13,8.0
0.7200000000000002,13,8.0
0.7210000000000002,13,8.0
0.7220000000000002,13,8.0
0.7230000000000002,13,8.0
0.7240000000000002,13,8.0
0.7250000000000002,13,8.0
0.7260000000000002,13,8.0
0.7270000000000002,13,8.0
0.7280000000000002,13,8.0
0.7290000000000002,13,8.0
0.7300000000000002,15,8.0
0.7310000000000002,15,8.0
0.7320000000000002,15,8.0
0.7330000000000002,15,8.0
0.7340000000000002,15,8.0
0.7350000000000002,15,8.0
0.7360000000000002,15,8.0
0.7370000000000002,17,8.0
0.7380000000000002,17,8.0
0.7390000000000002,17,8.0
0.7400000000000002,17,8.0
0.7410000000000002,17,8.0
0.7420000000000002,19,8.0
0.7430000000000002,19,8.0
0.7440000000000002,19,8.0
0.7450000000000002,19,8.0
0.7460000000000002,21,8.0
0.7470000000000002,21,8.0
0.7480000000000002,23,8.0
0.7490000000000002,25,8.0
0.7500000000000002,126,8.0
0.7510000000000002,26,8.0
0.7520000000000002,24,8.0
0.7530000000000002,22,8.0
0.7540000000000002,22,8.0
0.7550000000000002,20,8.0
0.7560000000000002,20,8.0
0.7570000000000002,20,8.0
0.7580000000000002,20,8.0
0.7590000000000002,20,8.0
0.7600000000000002,18,8.0
0.7610000000000002,18,8.0
0.7620000000000002,18,8.0
0.7630000000000002,18,8.0
0.7640000000000002,18,8.0
0.7650000000000002,18,8.0
0.7660000000000002,18,8.0
0.7670000000000002,18,8.0
0.7680000000000002,18,8.0
0.7690000000000002,18,8.0
0.7700000000000002,18,8.0
0.7710000000000002,18,8.0
0.7720000000000002,16,8.0
0.7730000000000002,16,8.0
0.7740000000000002,16,8.0
0.7750000000000002,16,8.0
0.7760000000000002,16,8.0
0.7770000000000002,16,8.0
0.7780000000000002,16,8.0
0.7790000000000002,16,8.0
0.7800000000000002,16,8.0
0.7810000000000002,16,8.0
0.7820000000000003,16,8.0
0.7830000000000003,16,8.0
0.7840000000000003,16,8.0
0.7850000000000003,16,8.0
0.7860000000000003,16,8.0
0.7870000000000003,16,8.0
0.7880000000000003,16,8.0
0.7890000000000003,16,8.0
0.7900000000000003,16,8.0
0.7910000000000003,16,8.0
0.7920000000000003,16,8.0
0.7930000000000003,16,8.0
0.7940000000000003,16,8.0
0.7950000000000003,16,8.0
0.7960000000000003,16,8.0
0.7970000000000003,16,8.0
0.7980000000000003,16,8.0
0.7990000000000003,16,8.0
0.8000000000000003,16,8.0
0.8010000000000003,16,8.0
0.8020000000000003,16,8.0
0.8030000000000003,16,8.0
0.8040000000000003,16,8.0
0.8050000000000003,16,8.0
0.8060000000000003,16,8.0
0.8070000000000003,16,8.0
0.8080000000000003,16,8.0
0.8090000000000003,16,8.0
0.8100000000000003,16,8.0
0.8110000000000003,16,8.0
0.8120000000000003,16,8.0
0.8130000000000003,16,8.0
0.8140000000000003,16,8.0
0.8150000000000003,16,8.0
0.8160000000000003,16,8.0
0.8170000000000003,16,8.0
0.8180000000000003,16,8.0
0.8190000000000003,16,8.0
0.8200000000000003,16,8.0
0.8210000000000003,16,8.0
0.8220000000000003,16,8.0
0.8230000000000003,16,8.0
0.8240000000000003,16,8.0
0.8250000000000003,16,8.0
0.8260000000000003,16,8.0
0.8270000000000003,16,8.0
0.8280000000000003,16,8.0
0.8290000000000003,16,8.0
0.8300000000000003,16,8.0
0.8310000000000003,16,8.0
0.8320000000000003,16,8.0
0.8330000000000003,16,8.0
0.8340000000000003,16,8.0
0.8350000000000003,16,8.0
0.8360000000000003,16,8.0
0.8370000000000003,16,8.0
0.8380000000000003,16,8.0
0.8390000000000003,16,8.0
0.8400000000000003,18,8.0
0.8410000000000003,18,8.0
0.8420000000000003,18,8.0
0.8430000000000003,18,8.0
0.8440000000000003,18,8.0
0.8450000000000003,18,8.0
0.8460000000000003,18,8.0
0.8470000000000003,18,8.0
0.8480000000000003,18,8.0
0.8490000000000003,18,8.0
0.8500000000000003,18,8.0
0.8510000000000003,18,8.0
0.8520000000000003,18,8.0
0.8530000000000003,18,8.0
0.8540000000000003,18,8.0
0.8550000000000003,18,8.0
0.8560000000000003,18,8.0
0.8570000000000003,18,8.0
0.8580000000000003,18,8.0
0.8590000000000003,18,8.0
0.8600000000000003,18,8.0
0.8610000000000003,18,8.0
0.8620000000000003,18,8.0
0.8630000000000003,18,8.0
0.8640000000000003,18,8.0
0.8650000000000003,18,8.0
0.8660000000000003,18,8.0
0.8670000000000003,18,8.0
0.8680000000000003,20,8.0
0.8690000000000003,20,8.0
0.8700000000000003,20,8.0
0.8710000000000003,20,8.0
0.8720000000000003,20,8.0
0.8730000000000003,20,8.0
0.8740000000000003,20,8.0
0.8750000000000003,20,8.0
0.8760000000000003,20,8.0
0.8770000000000003,20,8.0
0.8780000000000003,20,8.0
0.8790000000000003,20,8.0
0.8800000000000003,20,8.0
0.8810000000000003,20,8.0
0.8820000000000003,20,8.0
0.8830000000000003,20,8.0
0.8840000000000003,20,8.0
0.8850000000000003,20,8.0
0.8860000000000003,22,8.0
0.8870000000000003,22,8.0
0.8880000000000003,22,8.0
0.8890000000000003,22,8.0
0.8900000000000003,22,8.0
0.8910000000000003,22,8.0
0.8920000000000003,22,8.0
0.8930000000000003,22,8.0
0.8940000000000003,22,8.0
0.8950000000000004,22,8.0
0.8960000000000004,22,8.0
0.8970000000000004,22,8.0
0.8980000000000004,22,8.0
0.8990000000000004,24,8.0
0.9000000000000004,24,8.0
0.9010000000000004,24,8.0
0.9020000000000004,24,8.0
0.9030000000000004,24,8.0
0.9040000000000004,24,8.0
0.9050000000000004,24,8.0
0.9060000000000004,24,8.0
0.9070000000000004,24,8.0
0.9080000000000004,24,8.0
0.9090000000000004,26,8.0
0.9100000000000004,26,8.0
0.9110000000000004,26,8.0
0.9120000000000004,26,8.0
0.9130000000000004,26,8.0
0.9140000000000004,26,8.0
0.9150000000000004,26,8.0
0.9160000000000004,26,8.0
0.9170000000000004,28,8.0
0.9180000000000004,28,8.0
0.9190000000000004,28,8.0
0.9200000000000004,28,8.0
0.9210000000000004,28,8.0
0.9220000000000004,28,8.0
0.9230000000000004,28,8.0
0.9240000000000004,30,8.0
0.9250000000000004,30,8.0
0.9260000000000004,30,8.0
0.9270000000000004,30,8.0
0.9280000000000004,30,8.0
0.9290000000000004,30,8.0
0.9300000000000004,32,8.0
0.9310000000000004,32,8.0
0.9320000000000004,32,8.0
0.9330000000000004,32,8.0
0.9340000000000004,32,8.0
0.9350000000000004,34,8.0
0.9360000000000004,34,8.0
0.9370000000000004,34,8.0
0.9380000000000004,34,8.0
0.9390000000000004,36,8.0
0.9400000000000004,36,8.0
0.9410000000000004,36,8.0
0.9420000000000004,36,8.0
0.9430000000000004,38,8.0
0.9440000000000004,38,8.0
0.9450000000000004,38,8.0
0.9460000000000004,40,8.0
0.9470000000000004,40,8.0
0.9480000000000004,40,8.0
0.9490000000000004,42,8.0
0.9500000000000004,42,8.0
0.9510000000000004,44,8.0
0.9520000000000004,44,8.0
0.9530000000000004,44,8.0
0.9540000000000004,46,8.0
0.9550000000000004,46,8.0
0.9560000000000004,48,8.0
0.9570000000000004,48,8.0
0.9580000000000004,50,8.0
0.9590000000000004,50,8.0
0.9600000000000004,52,8.0
0.9610000000000004,54,8.0
0.9620000000000004,54,8.0
0.9630000000000004,56,8.0
0.9640000000000004,58,8.0
0.9650000000000004,58,8.0
0.9660000000000004,60,8.0
0.9670000000000004,62,8.0
0.9680000000000004,64,8.0
0.9690000000000004,66,8.0
0.9700000000000004,68,8.0
0.9710000000000004,70,8.0
0.9720000000000004,72,8.0
0.9730000000000004,76,8.0
0.9740000000000004,78,8.0
0.9750000000000004,82,8.0
0.9760000000000004,84,8.0
0.9770000000000004,88,8.0
0.9780000000000004,92,8.0
0.9790000000000004,96,8.0
0.9800000000000004,100,8.0
0.9810000000000004,106,8.0
0.9820000000000004,112,8.0
0.9830000000000004,118,8.0
0.9840000000000004,124,8.0
0.9850000000000004,132,8.0
0.9860000000000004,142,8.0
0.9870000000000004,152,8.0
0.9880000000000004,166,8.0
0.9890000000000004,180,8.0
0.9900000000000004,198,8.0


==> steps1.txt <==
0.5,4,8.0
0.501,4,8.0
0.502,4,8.0
0.503,4,8.0
0.504,4,8.0
0.505,4,8.0
0.506,4,8.0
0.507,4,8.0
0.508,4,8.0
0.509,4,8.0
0.51,4,8.0
0.511,4,8.0
0.512,4,8.0
0.513,4,8.0
0.514,4,8.0
0.515,4,8.0
0.516,4,8.0
0.517,4,8.0
0.518,4,8.0
0.519,4,8.0
0.52,4,8.0
0.521,4,8.0
0.522,4,8.0
0.523,4,8.0
0.524,4,8.0
0.525,4,8.0
0.526,4,8.0
0.527,4,8.0
0.528,4,8.0
0.529,4,8.0
0.53,4,8.0
0.531,4,8.0
0.532,4,8.0
0.533,4,8.0
0.534,4,8.0
0.535,4,8.0
0.536,4,8.0
0.537,4,8.0
0.538,4,8.0
0.539,4,8.0
0.54,4,8.0
0.541,4,8.0
0.542,4,8.0
0.543,4,8.0
0.544,4,8.0
0.545,4,8.0
0.546,4,8.0
0.547,4,8.0
0.548,4,8.0
0.549,4,8.0
0.55,4,8.0
0.551,4,8.0
0.552,4,8.0
0.553,4,8.0
0.554,4,8.0
0.555,4,8.0
0.556,4,8.0
0.557,4,8.0
0.558,4,8.0
0.559,4,8.0
0.56,4,8.0
0.561,4,8.0
0.562,4,8.0
0.5630000000000001,4,8.0
0.5640000000000001,4,8.0
0.5650000000000001,4,8.0
0.5660000000000001,4,8.0
0.5670000000000001,4,8.0
0.5680000000000001,5,8.0
0.5690000000000001,5,8.0
0.5700000000000001,5,8.0
0.5710000000000001,5,8.0
0.5720000000000001,5,8.0
0.5730000000000001,5,8.0
0.5740000000000001,5,8.0
0.5750000000000001,5,8.0
0.5760000000000001,5,8.0
0.5770000000000001,5,8.0
0.5780000000000001,5,8.0
0.5790000000000001,5,8.0
0.5800000000000001,5,8.0
0.5810000000000001,5,8.0
0.5820000000000001,5,8.0
0.5830000000000001,5,8.0
0.5840000000000001,5,8.0
0.5850000000000001,5,8.0
0.5860000000000001,5,8.0
0.5870000000000001,5,8.0
0.5880000000000001,5,8.0
0.5890000000000001,5,8.0
0.5900000000000001,5,8.0
0.5910000000000001,5,8.0
0.5920000000000001,5,8.0
0.5930000000000001,5,8.0
0.5940000000000001,5,8.0
0.5950000000000001,5,8.0
0.5960000000000001,5,8.0
0.5970000000000001,5,8.0
0.5980000000000001,5,8.0
0.5990000000000001,5,8.0
0.6000000000000001,5,8.0
0.6010000000000001,5,8.0
0.6020000000000001,5,8.0
0.6030000000000001,5,8.0
0.6040000000000001,5,8.0
0.6050000000000001,5,8.0
0.6060000000000001,5,8.0
0.6070000000000001,5,8.0
0.6080000000000001,5,8.0
0.6090000000000001,5,8.0
0.6100000000000001,5,8.0
0.6110000000000001,5,8.0
0.6120000000000001,5,8.0
0.6130000000000001,5,8.0
0.6140000000000001,5,8.0
0.6150000000000001,5,8.0
0.6160000000000001,5,8.0
0.6170000000000001,5,8.0
0.6180000000000001,5,8.0
0.6190000000000001,5,8.0
0.6200000000000001,5,8.0
0.6210000000000001,5,8.0
0.6220000000000001,5,8.0
0.6230000000000001,5,8.0
0.6240000000000001,5,8.0
0.6250000000000001,5,8.0
0.6260000000000001,5,8.0
0.6270000000000001,5,8.0
0.6280000000000001,5,8.0
0.6290000000000001,5,8.0
0.6300000000000001,5,8.0
0.6310000000000001,5,8.0
0.6320000000000001,5,8.0
0.6330000000000001,5,8.0
0.6340000000000001,5,8.0
0.6350000000000001,5,8.0
0.6360000000000001,7,8.0
0.6370000000000001,7,8.0
0.6380000000000001,7,8.0
0.6390000000000001,7,8.0
0.6400000000000001,7,8.0
0.6410000000000001,7,8.0
0.6420000000000001,7,8.0
0.6430000000000001,7,8.0
0.6440000000000001,7,8.0
0.6450000000000001,7,8.0
0.6460000000000001,7,8.0
0.6470000000000001,7,8.0
0.6480000000000001,7,8.0
0.6490000000000001,7,8.0
0.6500000000000001,7,8.0
0.6510000000000001,7,8.0
0.6520000000000001,7,8.0
0.6530000000000001,7,8.0
0.6540000000000001,7,8.0
0.6550000000000001,7,8.0
0.6560000000000001,7,8.0
0.6570000000000001,7,8.0
0.6580000000000001,7,8.0
0.6590000000000001,7,8.0
0.6600000000000001,7,8.0
0.6610000000000001,7,8.0
0.6620000000000001,7,8.0
0.6630000000000001,7,8.0
0.6640000000000001,7,8.0
0.6650000000000001,7,8.0
0.6660000000000001,7,8.0
0.6670000000000001,7,8.0
0.6680000000000001,7,8.0
0.6690000000000002,7,8.0
0.6700000000000002,7,8.0
0.6710000000000002,7,8.0
0.6720000000000002,7,8.0
0.6730000000000002,7,8.0
0.6740000000000002,7,8.0
0.6750000000000002,9,8.0
0.6760000000000002,9,8.0
0.6770000000000002,9,8.0
0.6780000000000002,9,8.0
0.6790000000000002,9,8.0
0.6800000000000002,9,8.0
0.6810000000000002,9,8.0
0.6820000000000002,9,8.0
0.6830000000000002,9,8.0
0.6840000000000002,9,8.0
0.6850000000000002,9,8.0
0.6860000000000002,9,8.0
0.6870000000000002,9,8.0
0.6880000000000002,9,8.0
0.6890000000000002,9,8.0
0.6900000000000002,9,8.0
0.6910000000000002,9,8.0
0.6920000000000002,9,8.0
0.6930000000000002,9,8.0
0.6940000000000002,9,8.0
0.6950000000000002,9,8.0
0.6960000000000002,9,8.0
0.6970000000000002,9,8.0
0.6980000000000002,9,8.0
0.6990000000000002,9,8.0
0.7000000000000002,9,8.0
0.7010000000000002,11,8.0
0.7020000000000002,11,8.0
0.7030000000000002,11,8.0
0.7040000000000002,11,8.0
0.7050000000000002,11,8.0
0.7060000000000002,11,8.0
0.7070000000000002,11,8.0
0.7080000000000002,11,8.0
0.7090000000000002,11,8.0
0.7100000000000002,11,8.0
0.7110000000000002,11,8.0
0.7120000000000002,11,8.0
0.7130000000000002,11,8.0
0.7140000000000002,11,8.0
0.7150000000000002,11,8.0
0.7160000000000002,11,8.0
0.7170000000000002,11,8.0
0.7180000000000002,13,8.0
0.7190000000000002,13,8.0
0.7200000000000002,13,8.0
0.7210000000000002,13,8.0
0.7220000000000002,13,8.0
0.7230000000000002,13,8.0
0.7240000000000002,13,8.0
0.7250000000000002,13,8.0
0.7260000000000002,13,8.0
0.7270000000000002,13,8.0
0.7280000000000002,13,8.0
0.7290000000000002,13,8.0
0.7300000000000002,15,8.0
0.7310000000000002,15,8.0
0.7320000000000002,15,8.0
0.7330000000000002,15,8.0
0.7340000000000002,15,8.0
0.7350000000000002,15,8.0
0.7360000000000002,15,8.0
0.7370000000000002,17,8.0
0.7380000000000002,17,8.0
0.7390000000000002,17,8.0
0.7400000000000002,17,8.0
0.7410000000000002,17,8.0
0.7420000000000002,19,8.0
0.7430000000000002,19,8.0
0.7440000000000002,19,8.0
0.7450000000000002,19,8.0
0.7460000000000002,21,8.0
0.7470000000000002,21,8.0
0.7480000000000002,23,8.0
0.7490000000000002,25,8.0
0.7500000000000002,126,8.0


==> steps2.txt <==
0.7500000000000002,126,8.0
0.7510000000000002,26,8.0
0.7520000000000002,24,8.0
0.7530000000000002,22,8.0
0.7540000000000002,22,8.0
0.7550000000000002,20,8.0
0.7560000000000002,20,8.0
0.7570000000000002,20,8.0
0.7580000000000002,20,8.0
0.7590000000000002,20,8.0
0.7600000000000002,18,8.0
0.7610000000000002,18,8.0
0.7620000000000002,18,8.0
0.7630000000000002,18,8.0
0.7640000000000002,18,8.0
0.7650000000000002,18,8.0
0.7660000000000002,18,8.0
0.7670000000000002,18,8.0
0.7680000000000002,18,8.0
0.7690000000000002,18,8.0
0.7700000000000002,18,8.0
0.7710000000000002,18,8.0
0.7720000000000002,16,8.0
0.7730000000000002,16,8.0
0.7740000000000002,16,8.0
0.7750000000000002,16,8.0
0.7760000000000002,16,8.0
0.7770000000000002,16,8.0
0.7780000000000002,16,8.0
0.7790000000000002,16,8.0
0.7800000000000002,16,8.0
0.7810000000000002,16,8.0
0.7820000000000003,16,8.0
0.7830000000000003,16,8.0
0.7840000000000003,16,8.0
0.7850000000000003,16,8.0
0.7860000000000003,16,8.0
0.7870000000000003,16,8.0
0.7880000000000003,16,8.0
0.7890000000000003,16,8.0
0.7900000000000003,16,8.0
0.7910000000000003,16,8.0
0.7920000000000003,16,8.0
0.7930000000000003,16,8.0
0.7940000000000003,16,8.0
0.7950000000000003,16,8.0
0.7960000000000003,16,8.0
0.7970000000000003,16,8.0
0.7980000000000003,16,8.0
0.7990000000000003,16,8.0
0.8000000000000003,16,8.0
0.8010000000000003,16,8.0
0.8020000000000003,16,8.0
0.8030000000000003,16,8.0
0.8040000000000003,16,8.0
0.8050000000000003,16,8.0
0.8060000000000003,16,8.0
0.8070000000000003,16,8.0
0.8080000000000003,16,8.0
0.8090000000000003,16,8.0
0.8100000000000003,16,8.0
0.8110000000000003,16,8.0
0.8120000000000003,16,8.0
0.8130000000000003,16,8.0
0.8140000000000003,16,8.0
0.8150000000000003,16,8.0
0.8160000000000003,16,8.0
0.8170000000000003,16,8.0
0.8180000000000003,16,8.0
0.8190000000000003,16,8.0
0.8200000000000003,16,8.0
0.8210000000000003,16,8.0
0.8220000000000003,16,8.0
0.8230000000000003,16,8.0
0.8240000000000003,16,8.0
0.8250000000000003,16,8.0
0.8260000000000003,16,8.0
0.8270000000000003,16,8.0
0.8280000000000003,16,8.0
0.8290000000000003,16,8.0
0.8300000000000003,16,8.0
0.8310000000000003,16,8.0
0.8320000000000003,16,8.0
0.8330000000000003,16,8.0
0.8340000000000003,16,8.0
0.8350000000000003,16,8.0
0.8360000000000003,16,8.0
0.8370000000000003,16,8.0
0.8380000000000003,16,8.0
0.8390000000000003,16,8.0
0.8400000000000003,18,8.0
0.8410000000000003,18,8.0
0.8420000000000003,18,8.0
0.8430000000000003,18,8.0
0.8440000000000003,18,8.0
0.8450000000000003,18,8.0
0.8460000000000003,18,8.0
0.8470000000000003,18,8.0
0.8480000000000003,18,8.0
0.8490000000000003,18,8.0
0.8500000000000003,18,8.0
0.8510000000000003,18,8.0
0.8520000000000003,18,8.0
0.8530000000000003,18,8.0
0.8540000000000003,18,8.0
0.8550000000000003,18,8.0
0.8560000000000003,18,8.0
0.8570000000000003,18,8.0
0.8580000000000003,18,8.0
0.8590000000000003,18,8.0
0.8600000000000003,18,8.0
0.8610000000000003,18,8.0
0.8620000000000003,18,8.0
0.8630000000000003,18,8.0
0.8640000000000003,18,8.0
0.8650000000000003,18,8.0
0.8660000000000003,18,8.0
0.8670000000000003,18,8.0
0.8680000000000003,20,8.0
0.8690000000000003,20,8.0
0.8700000000000003,20,8.0
0.8710000000000003,20,8.0
0.8720000000000003,20,8.0
0.8730000000000003,20,8.0
0.8740000000000003,20,8.0
0.8750000000000003,20,8.0
0.8760000000000003,20,8.0
0.8770000000000003,20,8.0
0.8780000000000003,20,8.0
0.8790000000000003,20,8.0
0.8800000000000003,20,8.0
0.8810000000000003,20,8.0
0.8820000000000003,20,8.0
0.8830000000000003,20,8.0
0.8840000000000003,20,8.0
0.8850000000000003,20,8.0
0.8860000000000003,22,8.0
0.8870000000000003,22,8.0
0.8880000000000003,22,8.0
0.8890000000000003,22,8.0
0.8900000000000003,22,8.0
0.8910000000000003,22,8.0
0.8920000000000003,22,8.0
0.8930000000000003,22,8.0
0.8940000000000003,22,8.0
0.8950000000000004,22,8.0
0.8960000000000004,22,8.0
0.8970000000000004,22,8.0
0.8980000000000004,22,8.0
0.8990000000000004,24,8.0
0.9000000000000004,24,8.0
0.9010000000000004,24,8.0
0.9020000000000004,24,8.0
0.9030000000000004,24,8.0
0.9040000000000004,24,8.0
0.9050000000000004,24,8.0
0.9060000000000004,24,8.0
0.9070000000000004,24,8.0
0.9080000000000004,24,8.0
0.9090000000000004,26,8.0
0.9100000000000004,26,8.0
0.9110000000000004,26,8.0
0.9120000000000004,26,8.0
0.9130000000000004,26,8.0
0.9140000000000004,26,8.0
0.9150000000000004,26,8.0
0.9160000000000004,26,8.0
0.9170000000000004,28,8.0
0.9180000000000004,28,8.0
0.9190000000000004,28,8.0
0.9200000000000004,28,8.0
0.9210000000000004,28,8.0
0.9220000000000004,28,8.0
0.9230000000000004,28,8.0
0.9240000000000004,30,8.0
0.9250000000000004,30,8.0
0.9260000000000004,30,8.0
0.9270000000000004,30,8.0
0.9280000000000004,30,8.0
0.9290000000000004,30,8.0
0.9300000000000004,32,8.0
0.9310000000000004,32,8.0
0.9320000000000004,32,8.0
0.9330000000000004,32,8.0
0.9340000000000004,32,8.0
0.9350000000000004,34,8.0
0.9360000000000004,34,8.0
0.9370000000000004,34,8.0
0.9380000000000004,34,8.0
0.9390000000000004,36,8.0
0.9400000000000004,36,8.0
0.9410000000000004,36,8.0
0.9420000000000004,36,8.0
0.9430000000000004,38,8.0
0.9440000000000004,38,8.0
0.9450000000000004,38,8.0
0.9460000000000004,40,8.0
0.9470000000000004,40,8.0
0.9480000000000004,40,8.0
0.9490000000000004,42,8.0
0.9500000000000004,42,8.0
0.9510000000000004,44,8.0
0.9520000000000004,44,8.0
0.9530000000000004,44,8.0
0.9540000000000004,46,8.0
0.9550000000000004,46,8.0
0.9560000000000004,48,8.0
0.9570000000000004,48,8.0
0.9580000000000004,50,8.0
0.9590000000000004,50,8.0
0.9600000000000004,52,8.0
0.9610000000000004,54,8.0
0.9620000000000004,54,8.0
0.9630000000000004,56,8.0
0.9640000000000004,58,8.0
0.9650000000000004,58,8.0
0.9660000000000004,60,8.0
0.9670000000000004,62,8.0
0.9680000000000004,64,8.0
0.9690000000000004,66,8.0
0.9700000000000004,68,8.0
0.9710000000000004,70,8.0
0.9720000000000004,72,8.0
0.9730000000000004,76,8.0
0.9740000000000004,78,8.0
0.9750000000000004,82,8.0
0.9760000000000004,84,8.0
0.9770000000000004,88,8.0
0.9780000000000004,92,8.0
0.9790000000000004,96,8.0
0.9800000000000004,100,8.0
0.9810000000000004,106,8.0
0.9820000000000004,112,8.0
0.9830000000000004,118,8.0
0.9840000000000004,124,8.0
0.9850000000000004,132,8.0
0.9860000000000004,142,8.0
0.9870000000000004,152,8.0
0.9880000000000004,166,8.0
0.9890000000000004,180,8.0
0.9900000000000004,198,8.0


==> value_fcn06.txt <==
0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,5.6000000000000005,4.2,2.8000000000000003,1.4000000000000001,0.0,-1.4000000000000001,-2.8000000000000003,-4.2,-5.6000000000000005
2,2.24,2.4400000000000004,2.6399999999999997,2.84,3.04,1.9600000000000002,0.56,-0.8399999999999999,-2.24
3,4.256,4.456,4.144,2.744,1.344,-0.05600000000000005,-1.4560000000000002,-2.856,-4.256
4,3.0464000000000007,3.246400000000001,3.4464,3.6464000000000003,2.5536,1.1535999999999997,-0.2464000000000004,-1.6464000000000003,-3.0464000000000007
5,3.7721600000000004,3.9721600000000006,4.17216,3.2278400000000005,1.8278400000000004,0.4278400000000002,-0.9721599999999999,-2.37216,-3.7721600000000004
6,3.3367040000000006,3.5367040000000007,3.736704,3.663296,2.263296,0.8632959999999998,-0.5367040000000003,-1.9367040000000002,-3.3367040000000006
7,3.5979776,3.7979776000000003,3.9979775999999996,3.402022400000001,2.0020224000000004,0.6020224000000003,-0.7979775999999998,-2.1979775999999998,-3.5979776
8,3.4412134400000007,3.641213440000001,3.84121344,3.5587865599999997,2.15878656,0.7587865599999997,-0.6412134400000005,-2.0412134400000004,-3.4412134400000007
9,3.535271936,3.735271936,3.9352719359999995,3.464728064000001,2.0647280640000005,0.6647280640000004,-0.7352719359999997,-2.1352719359999996,-3.535271936
10,3.478836838400001,3.678836838400001,3.8788368384000003,3.5211631615999996,2.1211631615999997,0.7211631615999996,-0.6788368384000005,-2.0788368384000004,-3.478836838400001
11,3.5126978969600002,3.7126978969600004,3.9126978969599997,3.48730210304,2.0873021030400003,0.6873021030400002,-0.71269789696,-2.11269789696,-3.5126978969600002
12,3.4923812618240007,3.692381261824001,3.892381261824,3.5076187381760002,2.107618738176,0.7076187381759997,-0.6923812618240004,-2.0923812618240003,-3.4923812618240007
13,3.5045712429056004,3.7045712429056006,3.9045712429056,3.4954287570944,2.0954287570944,0.6954287570944,-0.7045712429056001,-2.1045712429056,-3.5045712429056004
14,3.4972572542566405,3.6972572542566406,3.89725725425664,3.50274274574336,2.10274274574336,0.7027427457433599,-0.6972572542566402,-2.09725725425664,-3.4972572542566405
15,3.5016456474460163,3.7016456474460164,3.9016456474460157,3.498354352553984,2.0983543525539843,0.6983543525539841,-0.701645647446016,-2.101645647446016,-3.5016456474460163
16,3.499012611532391,3.699012611532391,3.8990126115323904,3.5009873884676095,2.1009873884676096,0.7009873884676094,-0.6990126115323907,-2.0990126115323906,-3.499012611532391
17,3.5005924330805662,3.7005924330805664,3.9005924330805657,3.4994075669194347,2.0994075669194343,0.6994075669194342,-0.700592433080566,-2.100592433080566,-3.5005924330805662
18,3.4996445401516607,3.699644540151661,3.89964454015166,3.5003554598483397,2.10035545984834,0.7003554598483397,-0.6996445401516604,-2.0996445401516604,-3.4996445401516607
19,3.500213275909004,3.7002132759090043,3.9002132759090036,3.4997867240909963,2.0997867240909964,0.6997867240909963,-0.7002132759090038,-2.1002132759090038,-3.500213275909004
20,3.499872034454598,3.6998720344545983,3.8998720344545976,3.5001279655454027,2.1001279655454024,0.7001279655454022,-0.6998720344545979,-2.099872034454598,-3.499872034454598
21,3.500076779327242,3.700076779327242,3.9000767793272413,3.499923220672759,2.0999232206727587,0.6999232206727586,-0.7000767793272415,-2.1000767793272415,-3.500076779327242
22,3.4999539324036557,3.699953932403656,3.899953932403655,3.5000460675963447,2.100046067596345,0.7000460675963447,-0.6999539324036554,-2.0999539324036554,-3.4999539324036557
23,3.500027640557807,3.700027640557807,3.9000276405578065,3.499972359442194,2.0999723594421935,0.6999723594421934,-0.7000276405578068,-2.1000276405578067,-3.500027640557807
24,3.4999834156653162,3.6999834156653164,3.8999834156653157,3.500016584334684,2.1000165843346843,0.7000165843346842,-0.699983415665316,-2.099983415665316,-3.4999834156653162
25,3.500009950600811,3.700009950600811,3.9000099506008103,3.49999004939919,2.0999900493991897,0.6999900493991895,-0.7000099506008106,-2.1000099506008105,-3.500009950600811
26,3.499994029639514,3.699994029639514,3.8999940296395135,3.500005970360487,2.1000059703604865,0.7000059703604864,-0.6999940296395137,-2.0999940296395136,-3.499994029639514
27,3.500003582216292,3.700003582216292,3.9000035822162915,3.4999964177837084,2.0999964177837085,0.6999964177837084,-0.7000035822162918,-2.1000035822162917,-3.500003582216292
28,3.4999978506702254,3.6999978506702256,3.899997850670225,3.5000021493297755,2.100002149329775,0.700002149329775,-0.6999978506702251,-2.099997850670225,-3.4999978506702254
29,3.5000012895978654,3.7000012895978656,3.900001289597865,3.499998710402135,2.099998710402135,0.699998710402135,-0.7000012895978651,-2.100001289597865,-3.5000012895978654
30,3.4999992262412816,3.6999992262412817,3.899999226241281,3.5000007737587193,2.100000773758719,0.7000007737587188,-0.6999992262412813,-2.099999226241281,-3.4999992262412816
31,3.5000004642552316,3.7000004642552318,3.900000464255231,3.4999995357447693,2.099999535744769,0.6999995357447688,-0.7000004642552313,-2.1000004642552312,-3.5000004642552316
32,3.4999997214468617,3.699999721446862,3.899999721446861,3.5000002785531388,2.100000278553139,0.7000002785531387,-0.6999997214468614,-2.0999997214468613,-3.4999997214468617
33,3.5000001671318834,3.7000001671318836,3.900000167131883,3.4999998328681174,2.099999832868117,0.699999832868117,-0.7000001671318832,-2.100000167131883,-3.5000001671318834
34,3.4999998997208706,3.6999998997208707,3.89999989972087,3.50000010027913,2.10000010027913,0.7000001002791298,-0.6999998997208703,-2.09999989972087,-3.4999998997208706
35,3.500000060167478,3.7000000601674783,3.9000000601674776,3.4999999398325228,2.0999999398325224,0.6999999398325223,-0.7000000601674778,-2.1000000601674778,-3.500000060167478
36,3.499999963899514,3.699999963899514,3.8999999638995133,3.500000036100487,2.1000000361004867,0.7000000361004866,-0.6999999638995136,-2.0999999638995135,-3.499999963899514
37,3.5000000216602922,3.7000000216602924,3.9000000216602917,3.4999999783397087,2.0999999783397083,0.6999999783397082,-0.700000021660292,-2.100000021660292,-3.5000000216602922
38,3.499999987003825,3.6999999870038254,3.8999999870038247,3.5000000129961757,2.1000000129961753,0.7000000129961752,-0.6999999870038249,-2.099999987003825,-3.499999987003825
39,3.5000000077977056,3.7000000077977058,3.900000007797705,3.4999999922022953,2.099999992202295,0.6999999922022948,-0.7000000077977053,-2.1000000077977052,-3.5000000077977056
40,3.499999995321377,3.6999999953213774,3.8999999953213766,3.5000000046786237,2.1000000046786234,0.7000000046786232,-0.6999999953213769,-2.099999995321377,-3.499999995321377
41,3.5000000028071745,3.7000000028071747,3.900000002807174,3.499999997192826,2.099999997192826,0.6999999971928259,-0.7000000028071742,-2.100000002807174,-3.5000000028071745
42,3.4999999983156957,3.699999998315696,3.899999998315695,3.500000001684305,2.100000001684305,0.7000000016843047,-0.6999999983156955,-2.0999999983156954,-3.4999999983156957
43,3.500000001010583,3.7000000010105834,3.9000000010105826,3.4999999989894173,2.0999999989894174,0.6999999989894172,-0.7000000010105829,-2.100000001010583,-3.500000001010583
44,3.499999999393651,3.699999999393651,3.8999999993936503,3.5000000006063496,2.1000000006063497,0.7000000006063496,-0.6999999993936505,-2.0999999993936505,-3.499999999393651
45,3.5000000003638103,3.7000000003638105,3.90000000036381,3.4999999996361906,2.09999999963619,0.6999999996361901,-0.70000000036381,-2.10000000036381,-3.5000000003638103
46,3.4999999997817146,3.699999999781715,3.899999999781714,3.500000000218286,2.100000000218286,0.7000000002182858,-0.6999999997817143,-2.0999999997817143,-3.4999999997817146
47,3.5000000001309717,3.700000000130972,3.900000000130971,3.499999999869029,2.099999999869029,0.6999999998690287,-0.7000000001309714,-2.1000000001309713,-3.5000000001309717
48,3.4999999999214175,3.6999999999214177,3.899999999921417,3.5000000000785834,2.100000000078583,0.7000000000785829,-0.6999999999214173,-2.099999999921417,-3.4999999999214175
49,3.5000000000471503,3.7000000000471505,3.9000000000471498,3.49999999995285,2.0999999999528502,0.6999999999528501,-0.70000000004715,-2.10000000004715,-3.5000000000471503
50,3.4999999999717106,3.699999999971711,3.89999999997171,3.5000000000282903,2.10000000002829,0.7000000000282898,-0.6999999999717104,-2.0999999999717103,-3.4999999999717106
51,3.5000000000169744,3.7000000000169746,3.900000000016974,3.499999999983026,2.099999999983026,0.699999999983026,-0.7000000000169742,-2.100000000016974,-3.5000000000169744
52,3.499999999989816,3.6999999999898163,3.8999999999898156,3.5000000000101847,2.1000000000101844,0.7000000000101843,-0.6999999999898159,-2.099999999989816,-3.499999999989816
53,3.500000000006111,3.7000000000061113,3.9000000000061106,3.4999999999938893,2.0999999999938894,0.6999999999938893,-0.7000000000061108,-2.1000000000061108,-3.500000000006111
54,3.499999999996334,3.699999999996334,3.8999999999963335,3.5000000000036664,2.1000000000036665,0.7000000000036664,-0.6999999999963338,-2.0999999999963337,-3.499999999996334
55,3.5000000000022,3.7000000000022,3.9000000000021995,3.499999999997801,2.0999999999978005,0.6999999999978004,-0.7000000000021998,-2.1000000000021997,-3.5000000000022
56,3.4999999999986806,3.699999999998681,3.89999999999868,3.50000000000132,2.10000000000132,0.7000000000013198,-0.6999999999986803,-2.0999999999986803,-3.4999999999986806
57,3.5000000000007923,3.7000000000007924,3.9000000000007917,3.4999999999992086,2.0999999999992083,0.6999999999992081,-0.700000000000792,-2.100000000000792,-3.5000000000007923
58,3.4999999999995253,3.6999999999995254,3.8999999999995247,3.500000000000475,2.1000000000004753,0.7000000000004751,-0.699999999999525,-2.099999999999525,-3.4999999999995253
59,3.5000000000002855,3.7000000000002857,3.900000000000285,3.499999999999715,2.099999999999715,0.6999999999997149,-0.7000000000002853,-2.100000000000285,-3.5000000000002855
60,3.4999999999998295,3.6999999999998296,3.899999999999829,3.5000000000001714,2.100000000000171,0.7000000000001709,-0.6999999999998292,-2.099999999999829,-3.4999999999998295
61,3.500000000000103,3.700000000000103,3.9000000000001025,3.499999999999898,2.0999999999998975,0.6999999999998974,-0.7000000000001028,-2.1000000000001027,-3.500000000000103
62,3.4999999999999387,3.699999999999939,3.899999999999938,3.500000000000062,2.100000000000062,0.7000000000000617,-0.6999999999999384,-2.0999999999999384,-3.4999999999999387
63,3.5000000000000373,3.7000000000000375,3.9000000000000368,3.4999999999999636,2.0999999999999632,0.6999999999999631,-0.700000000000037,-2.100000000000037,-3.5000000000000373
64,3.4999999999999782,3.6999999999999784,3.8999999999999777,3.500000000000022,2.1000000000000223,0.7000000000000222,-0.699999999999978,-2.099999999999978,-3.4999999999999782
65,3.5000000000000138,3.700000000000014,3.9000000000000132,3.4999999999999867,2.0999999999999868,0.6999999999999866,-0.7000000000000135,-2.1000000000000134,-3.5000000000000138
66,3.4999999999999925,3.6999999999999926,3.899999999999992,3.500000000000008,2.100000000000008,0.700000000000008,-0.6999999999999922,-2.099999999999992,-3.4999999999999925
67,3.5000000000000053,3.7000000000000055,3.900000000000005,3.4999999999999956,2.099999999999995,0.6999999999999951,-0.7000000000000051,-2.100000000000005,-3.5000000000000053
68,3.4999999999999973,3.6999999999999975,3.899999999999997,3.5000000000000036,2.100000000000003,0.7000000000000031,-0.6999999999999971,-2.099999999999997,-3.4999999999999973
69,3.500000000000002,3.7000000000000024,3.9000000000000017,3.4999999999999982,2.0999999999999983,0.6999999999999982,-0.700000000000002,-2.100000000000002,-3.500000000000002
70,3.499999999999999,3.6999999999999993,3.8999999999999986,3.5000000000000018,2.1000000000000014,0.7000000000000013,-0.6999999999999988,-2.0999999999999988,-3.499999999999999
71,3.5000000000000013,3.7000000000000015,3.900000000000001,3.499999999999999,2.099999999999999,0.6999999999999991,-0.7000000000000011,-2.100000000000001,-3.5000000000000013
72,3.5,3.7,3.8999999999999995,3.500000000000001,2.1000000000000005,0.7000000000000004,-0.6999999999999997,-2.0999999999999996,-3.5
73,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
74,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
75,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
76,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
77,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
78,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
79,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
80,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
81,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
82,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
83,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
84,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
85,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
86,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
87,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
88,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
89,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
90,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
91,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
92,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
93,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
94,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
95,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
96,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
97,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
98,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
99,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
100,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
101,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
102,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
103,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
104,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
105,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
106,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
107,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
108,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
109,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
110,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
111,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
112,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
113,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
114,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
115,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
116,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
117,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
118,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
119,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
120,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
121,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
122,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
123,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
124,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
125,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
126,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
127,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
128,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
129,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
130,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
131,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
132,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
133,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
134,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
135,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
136,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
137,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
138,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
139,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
140,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
141,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
142,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
143,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
144,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
145,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
146,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
147,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
148,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
149,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
150,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
151,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
152,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
153,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
154,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
155,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
156,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
157,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
158,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
159,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
160,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
161,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
162,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
163,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
164,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
165,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
166,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
167,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
168,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
169,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
170,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
171,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
172,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
173,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
174,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
175,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
176,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
177,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
178,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
179,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
180,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
181,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
182,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
183,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
184,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
185,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
186,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
187,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
188,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
189,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
190,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
191,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
192,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
193,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
194,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
195,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
196,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
197,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
198,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
199,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
200,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
201,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
202,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
203,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
204,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
205,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
206,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
207,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
208,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
209,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
210,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
211,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
212,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
213,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
214,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
215,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
216,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
217,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
218,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
219,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
220,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
221,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
222,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
223,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
224,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
225,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
226,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
227,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
228,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
229,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
230,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
231,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
232,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
233,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
234,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
235,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
236,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
237,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
238,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
239,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
240,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
241,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
242,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
243,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
244,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
245,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
246,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
247,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
248,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
249,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
250,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
251,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
252,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
253,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
254,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
255,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
256,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
257,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
258,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
259,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
260,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
261,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
262,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
263,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
264,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
265,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
266,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
267,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
268,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
269,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
270,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
271,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
272,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
273,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
274,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
275,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
276,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
277,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
278,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
279,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
280,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
281,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
282,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
283,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
284,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
285,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
286,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
287,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
288,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
289,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
290,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
291,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
292,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
293,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
294,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
295,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
296,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
297,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
298,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
299,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
300,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
301,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
302,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
303,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
304,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
305,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
306,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
307,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
308,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
309,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
310,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
311,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
312,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
313,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
314,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
315,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
316,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
317,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
318,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
319,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
320,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
321,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
322,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
323,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
324,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
325,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
326,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
327,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
328,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
329,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
330,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
331,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
332,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
333,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
334,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
335,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
336,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
337,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
338,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
339,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
340,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
341,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
342,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
343,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
344,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
345,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
346,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
347,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
348,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
349,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
350,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
351,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
352,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
353,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
354,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
355,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
356,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
357,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
358,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
359,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
360,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
361,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
362,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
363,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
364,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
365,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
366,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
367,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
368,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
369,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
370,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
371,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
372,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
373,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
374,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
375,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
376,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
377,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
378,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
379,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
380,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
381,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
382,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
383,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
384,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
385,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
386,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
387,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
388,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
389,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
390,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
391,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
392,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
393,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
394,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
395,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
396,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
397,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
398,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004
399,3.5000000000000004,3.7000000000000006,3.9,3.5,2.1,0.7,-0.7000000000000002,-2.1,-3.5000000000000004


==> value_fcn08.txt <==
0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,5.6000000000000005,4.2,2.8000000000000003,1.4000000000000001,0.0,-1.4000000000000001,-2.8000000000000003,-4.2,-5.6000000000000005
2,1.12,1.3200000000000003,1.5199999999999996,1.7199999999999998,1.92,2.12,1.6800000000000002,0.28000000000000025,-1.12
3,4.704000000000001,4.904000000000001,3.6960000000000006,2.2960000000000003,0.8960000000000001,-0.504,-1.9040000000000001,-3.3040000000000003,-4.704000000000001
4,1.8367999999999998,2.0368,2.2367999999999992,2.4367999999999994,2.6367999999999996,2.363200000000001,0.9632000000000005,-0.4367999999999994,-1.8367999999999998
5,4.130560000000001,4.330560000000001,4.26944,2.86944,1.4694399999999999,0.06943999999999972,-1.3305600000000004,-2.7305600000000005,-4.130560000000001
6,2.295552,2.495552,2.6955519999999993,2.8955519999999995,3.0955519999999996,1.9044480000000006,0.5044480000000005,-0.8955519999999995,-2.295552
7,3.763558400000001,3.963558400000001,4.1635584,3.2364416,1.8364416,0.43644159999999976,-0.9635584000000004,-2.3635584000000005,-3.763558400000001
8,2.5891532799999997,2.78915328,2.989153279999999,3.1891532799999993,3.010846720000001,1.6108467200000007,0.2108467200000006,-1.1891532799999993,-2.5891532799999997
9,3.5286773760000005,3.7286773760000007,3.928677376,3.471322624,2.071322624,0.6713226239999999,-0.7286773760000003,-2.128677376,-3.5286773760000005
10,2.7770580992,2.9770580992,3.1770580991999995,3.3770580991999997,2.8229419008000005,1.4229419008000004,0.022941900800000248,-1.3770580991999997,-2.7770580992
11,3.3783535206400006,3.578353520640001,3.77835352064,3.62164647936,2.22164647936,0.8216464793599998,-0.5783535206400003,-1.9783535206400003,-3.3783535206400006
12,2.897317183488,3.0973171834880002,3.2973171834879995,3.4973171834879997,2.7026828165120005,1.3026828165120004,-0.09731718348799978,-1.4973171834879997,-2.897317183488
13,3.2821462532096004,3.4821462532096006,3.6821462532096,3.7178537467904,2.3178537467904,0.9178537467904,-0.48214625320960014,-1.8821462532096,-3.2821462532096004
14,2.97428299743232,3.17428299743232,3.3742829974323194,3.5742829974323196,2.6257170025676806,1.2257170025676805,-0.17428299743231968,-1.5742829974323196,-2.97428299743232
15,3.2205736020541447,3.420573602054145,3.620573602054144,3.7794263979458558,2.379426397945856,0.9794263979458557,-0.4205736020541444,-1.8205736020541443,-3.2205736020541447
16,3.0235411183566847,3.223541118356685,3.423541118356684,3.6235411183566844,2.576458881643316,1.1764588816433157,-0.22354111835668444,-1.6235411183566844,-3.0235411183566847
17,3.1811671053146524,3.3811671053146526,3.581167105314652,3.781167105314652,2.418832894685348,1.018832894685348,-0.38116710531465214,-1.781167105314652,-3.1811671053146524
18,3.0550663157482782,3.2550663157482784,3.4550663157482777,3.655066315748278,2.5449336842517223,1.1449336842517222,-0.255066315748278,-1.655066315748278,-3.0550663157482782
19,3.155946947401378,3.355946947401378,3.5559469474013774,3.7559469474013776,2.4440530525986226,1.0440530525986225,-0.35594694740137767,-1.7559469474013776,-3.155946947401378
20,3.075242442078898,3.2752424420788984,3.4752424420788977,3.675242442078898,2.5247575579211023,1.1247575579211022,-0.2752424420788979,-1.6752424420788978,-3.075242442078898
21,3.139806046336882,3.339806046336882,3.5398060463368815,3.7398060463368816,2.4601939536631185,1.0601939536631184,-0.3398060463368817,-1.7398060463368816,-3.139806046336882
22,3.088155162930495,3.288155162930495,3.4881551629304943,3.6881551629304945,2.5118448370695057,1.1118448370695055,-0.2881551629304946,-1.6881551629304945,-3.088155162930495
23,3.1294758696556046,3.329475869655605,3.529475869655604,3.7294758696556043,2.470524130344396,1.0705241303443958,-0.3294758696556044,-1.7294758696556043,-3.1294758696556046
24,3.096419304275517,3.296419304275517,3.4964193042755163,3.6964193042755165,2.5035806957244837,1.1035806957244836,-0.29641930427551655,-1.6964193042755165,-3.096419304275517
25,3.1228645565795867,3.322864556579587,3.522864556579586,3.7228645565795864,2.477135443420414,1.0771354434204137,-0.32286455657958646,-1.7228645565795864,-3.1228645565795867
26,3.101708354736331,3.301708354736331,3.5017083547363304,3.7017083547363305,2.4982916452636696,1.0982916452636695,-0.3017083547363306,-1.7017083547363305,-3.101708354736331
27,3.1186333162109356,3.318633316210936,3.518633316210935,3.7186333162109353,2.481366683789065,1.0813666837890648,-0.3186333162109354,-1.7186333162109353,-3.1186333162109356
28,3.105093347031252,3.305093347031252,3.5050933470312513,3.7050933470312515,2.4949066529687487,1.0949066529687486,-0.30509334703125157,-1.7050933470312515,-3.105093347031252
29,3.115925322374999,3.315925322374999,3.5159253223749984,3.7159253223749986,2.4840746776250016,1.0840746776250014,-0.3159253223749987,-1.7159253223749986,-3.115925322374999
30,3.107259742100001,3.307259742100001,3.5072597421000005,3.7072597421000006,2.4927402578999995,1.0927402578999994,-0.30725974210000073,-1.7072597421000006,-3.107259742100001
31,3.1141922063199994,3.3141922063199996,3.514192206319999,3.714192206319999,2.485807793680001,1.085807793680001,-0.3141922063199991,-1.714192206319999,-3.1141922063199994
32,3.108646234944001,3.308646234944001,3.5086462349440004,3.7086462349440006,2.4913537650559996,1.0913537650559995,-0.3086462349440007,-1.7086462349440006,-3.108646234944001
33,3.1130830120447994,3.3130830120447996,3.513083012044799,3.713083012044799,2.486916987955201,1.086916987955201,-0.31308301204479916,-1.713083012044799,-3.1130830120447994
34,3.109533590364161,3.309533590364161,3.5095335903641605,3.7095335903641606,2.4904664096358395,1.0904664096358394,-0.3095335903641607,-1.7095335903641606,-3.109533590364161
35,3.1123731277086715,3.3123731277086716,3.512373127708671,3.712373127708671,2.487626872291329,1.087626872291329,-0.3123731277086712,-1.7123731277086711,-3.1123731277086715
36,3.110101497833063,3.310101497833063,3.5101014978330625,3.7101014978330626,2.4898985021669375,1.0898985021669374,-0.31010149783306273,-1.7101014978330626,-3.110101497833063
37,3.11191880173355,3.31191880173355,3.5119188017335494,3.7119188017335496,2.4880811982664506,1.0880811982664504,-0.3119188017335497,-1.7119188017335496,-3.11191880173355
38,3.1104649586131603,3.3104649586131605,3.5104649586131598,3.71046495861316,2.4895350413868402,1.08953504138684,-0.31046495861316004,-1.71046495861316,-3.1104649586131603
39,3.111628033109472,3.3116280331094723,3.5116280331094716,3.7116280331094718,2.4883719668905284,1.0883719668905283,-0.31162803310947185,-1.7116280331094718,-3.111628033109472
40,3.1106975735124225,3.3106975735124227,3.510697573512422,3.710697573512422,2.489302426487578,1.089302426487578,-0.3106975735124222,-1.7106975735124221,-3.1106975735124225
41,3.1114419411900625,3.3114419411900626,3.511441941190062,3.711441941190062,2.488558058809938,1.088558058809938,-0.3114419411900622,-1.711441941190062,-3.1114419411900625
42,3.11084644704795,3.3108464470479504,3.5108464470479497,3.71084644704795,2.4891535529520503,1.0891535529520502,-0.31084644704794995,-1.7108464470479499,-3.11084644704795
43,3.1113228423616404,3.3113228423616405,3.51132284236164,3.71132284236164,2.48867715763836,1.08867715763836,-0.3113228423616401,-1.71132284236164,-3.1113228423616404
44,3.110941726110688,3.310941726110688,3.5109417261106874,3.7109417261106876,2.4890582738893126,1.0890582738893124,-0.3109417261106877,-1.7109417261106876,-3.110941726110688
45,3.11124661911145,3.3112466191114502,3.5112466191114495,3.7112466191114497,2.4887533808885505,1.0887533808885503,-0.3112466191114498,-1.7112466191114497,-3.11124661911145
46,3.1110027047108404,3.3110027047108406,3.51100270471084,3.71100270471084,2.48899729528916,1.08899729528916,-0.3110027047108401,-1.71100270471084,-3.1110027047108404
47,3.111197836231328,3.311197836231328,3.5111978362313274,3.7111978362313276,2.4888021637686726,1.0888021637686724,-0.3111978362313277,-1.7111978362313276,-3.111197836231328
48,3.111041731014938,3.3110417310149383,3.5110417310149376,3.7110417310149377,2.4889582689850624,1.0889582689850623,-0.3110417310149378,-1.7110417310149377,-3.111041731014938
49,3.1111666151880497,3.31116661518805,3.511166615188049,3.7111666151880494,2.488833384811951,1.0888333848119507,-0.31116661518804944,-1.7111666151880494,-3.1111666151880497
50,3.1110667078495604,3.3110667078495606,3.51106670784956,3.71106670784956,2.48893329215044,1.08893329215044,-0.31106670784956014,-1.71106670784956,-3.1110667078495604
51,3.111146633720352,3.311146633720352,3.5111466337203514,3.7111466337203516,2.4888533662796486,1.0888533662796485,-0.3111466337203517,-1.7111466337203516,-3.111146633720352
52,3.111082693023719,3.311082693023719,3.5110826930237184,3.7110826930237186,2.4889173069762816,1.0889173069762814,-0.3110826930237187,-1.7110826930237186,-3.111082693023719
53,3.1111338455810253,3.3111338455810255,3.511133845581025,3.711133845581025,2.488866154418975,1.088866154418975,-0.3111338455810251,-1.711133845581025,-3.1111338455810253
54,3.11109292353518,3.3110929235351803,3.5110929235351795,3.7110929235351797,2.4889070764648205,1.0889070764648203,-0.3110929235351798,-1.7110929235351797,-3.11109292353518
55,3.1111256611718563,3.3111256611718565,3.5111256611718558,3.711125661171856,2.4888743388281442,1.088874338828144,-0.311125661171856,-1.711125661171856,-3.1111256611718563
56,3.1110994710625155,3.3110994710625157,3.511099471062515,3.711099471062515,2.488900528937485,1.088900528937485,-0.31109947106251523,-1.7110994710625151,-3.1110994710625155
57,3.111120423149988,3.3111204231499882,3.5111204231499875,3.7111204231499877,2.4888795768500125,1.0888795768500124,-0.3111204231499878,-1.7111204231499877,-3.111120423149988
58,3.11110366148001,3.31110366148001,3.5111036614800093,3.7111036614800095,2.4888963385199907,1.0888963385199906,-0.31110366148000956,-1.7111036614800095,-3.11110366148001
59,3.1111170708159923,3.3111170708159925,3.511117070815992,3.711117070815992,2.488882929184008,1.088882929184008,-0.31111707081599205,-1.711117070815992,-3.1111170708159923
60,3.1111063433472066,3.3111063433472068,3.511106343347206,3.7111063433472062,2.488893656652794,1.0888936566527938,-0.3111063433472063,-1.7111063433472062,-3.1111063433472066
61,3.111114925322235,3.311114925322235,3.5111149253222345,3.7111149253222346,2.4888850746777655,1.0888850746777654,-0.3111149253222347,-1.7111149253222346,-3.111114925322235
62,3.1111080597422123,3.3111080597422125,3.5111080597422117,3.711108059742212,2.4888919402577883,1.0888919402577881,-0.311108059742212,-1.711108059742212,-3.1111080597422123
63,3.1111135522062305,3.3111135522062307,3.51111355220623,3.71111355220623,2.48888644779377,1.0888864477937699,-0.31111355220623027,-1.7111135522062302,-3.1111135522062305
64,3.111109158235016,3.3111091582350163,3.5111091582350156,3.7111091582350157,2.4888908417649844,1.0888908417649843,-0.31110915823501584,-1.7111091582350157,-3.111109158235016
65,3.1111126734119874,3.3111126734119876,3.511112673411987,3.711112673411987,2.488887326588013,1.088887326588013,-0.3111126734119871,-1.711112673411987,-3.1111126734119874
66,3.1111098612704104,3.3111098612704106,3.51110986127041,3.71110986127041,2.48889013872959,1.08889013872959,-0.3111098612704102,-1.71110986127041,-3.1111098612704104
67,3.111112110983672,3.311112110983672,3.5111121109836714,3.7111121109836716,2.4888878890163286,1.0888878890163285,-0.31111211098367164,-1.7111121109836716,-3.111112110983672
68,3.111110311213063,3.311110311213063,3.5111103112130624,3.7111103112130626,2.4888896887869376,1.0888896887869375,-0.31111031121306265,-1.7111103112130626,-3.111110311213063
69,3.11111175102955,3.31111175102955,3.5111117510295493,3.7111117510295495,2.4888882489704507,1.0888882489704506,-0.3111117510295496,-1.7111117510295495,-3.11111175102955
70,3.1111105991763606,3.3111105991763607,3.51111059917636,3.71111059917636,2.48888940082364,1.0888894008236398,-0.3111105991763603,-1.7111105991763602,-3.1111105991763606
71,3.1111115206589117,3.311111520658912,3.511111520658911,3.7111115206589114,2.488888479341089,1.0888884793410887,-0.31111152065891146,-1.7111115206589114,-3.1111115206589117
72,3.111110783472871,3.3111107834728712,3.5111107834728705,3.7111107834728707,2.4888892165271295,1.0888892165271293,-0.3111107834728708,-1.7111107834728707,-3.111110783472871
73,3.1111113732217035,3.3111113732217037,3.511111373221703,3.711111373221703,2.488888626778297,1.088888626778297,-0.31111137322170324,-1.7111113732217031,-3.1111113732217035
74,3.1111109014226375,3.3111109014226376,3.511110901422637,3.711110901422637,2.488889098577363,1.088889098577363,-0.3111109014226372,-1.711110901422637,-3.1111109014226375
75,3.11111127886189,3.3111112788618904,3.5111112788618897,3.71111127886189,2.4888887211381103,1.0888887211381102,-0.31111127886188994,-1.7111112788618899,-3.11111127886189
76,3.111110976910488,3.3111109769104883,3.5111109769104876,3.7111109769104877,2.4888890230895124,1.0888890230895123,-0.31111097691048784,-1.7111109769104877,-3.111110976910488
77,3.11111121847161,3.31111121847161,3.5111112184716093,3.7111112184716095,2.4888887815283907,1.0888887815283905,-0.3111112184716096,-1.7111112184716095,-3.11111121847161
78,3.1111110252227125,3.3111110252227127,3.511111025222712,3.711111025222712,2.488888974777288,1.0888889747772879,-0.3111110252227123,-1.7111110252227122,-3.1111110252227125
79,3.1111111798218305,3.3111111798218307,3.51111117982183,3.71111117982183,2.48888882017817,1.08888882017817,-0.31111117982183023,-1.7111111798218301,-3.1111111798218305
80,3.111111056142536,3.3111110561425363,3.5111110561425356,3.711111056142536,2.4888889438574644,1.0888889438574643,-0.31111105614253587,-1.7111110561425358,-3.111111056142536
81,3.1111111550859714,3.3111111550859715,3.511111155085971,3.711111155085971,2.488888844914029,1.088888844914029,-0.3111111550859711,-1.711111155085971,-3.1111111550859714
82,3.1111110759312233,3.3111110759312234,3.5111110759312227,3.711111075931223,2.4888889240687773,1.0888889240687771,-0.311111075931223,-1.711111075931223,-3.1111110759312233
83,3.111111139255022,3.311111139255022,3.5111111392550214,3.7111111392550216,2.4888888607449786,1.0888888607449785,-0.31111113925502165,-1.7111111392550216,-3.111111139255022
84,3.1111110885959827,3.311111088595983,3.511111088595982,3.7111110885959824,2.488888911404018,1.0888889114040177,-0.31111108859598247,-1.7111110885959824,-3.1111110885959827
85,3.111111129123214,3.3111111291232143,3.5111111291232135,3.7111111291232137,2.4888888708767865,1.0888888708767863,-0.3111111291232138,-1.7111111291232137,-3.111111129123214
86,3.1111110967014293,3.3111110967014294,3.5111110967014287,3.711111096701429,2.4888889032985713,1.0888889032985711,-0.311111096701429,-1.711111096701429,-3.1111110967014293
87,3.111111122638857,3.311111122638857,3.5111111226388565,3.7111111226388567,2.4888888773611435,1.0888888773611434,-0.31111112263885676,-1.7111111226388567,-3.111111122638857
88,3.111111101888915,3.311111101888915,3.5111111018889143,3.7111111018889145,2.4888888981110857,1.0888888981110856,-0.31111110188891455,-1.7111111018889145,-3.111111101888915
89,3.1111111184888687,3.311111118488869,3.511111118488868,3.7111111184888683,2.488888881511132,1.0888888815111317,-0.3111111184888684,-1.7111111184888683,-3.1111111184888687
90,3.1111111052089053,3.3111111052089055,3.511111105208905,3.711111105208905,2.488888894791095,1.088888894791095,-0.31111110520890506,-1.711111105208905,-3.1111111052089053
91,3.111111115832876,3.311111115832876,3.5111111158328754,3.7111111158328756,2.4888888841671246,1.0888888841671245,-0.31111111583287565,-1.7111111158328756,-3.111111115832876
92,3.1111111073336994,3.3111111073336996,3.511111107333699,3.711111107333699,2.488888892666301,1.088888892666301,-0.3111111073336992,-1.711111107333699,-3.1111111073336994
93,3.111111114133041,3.311111114133041,3.5111111141330404,3.7111111141330406,2.4888888858669596,1.0888888858669594,-0.3111111141330407,-1.7111111141330406,-3.111111114133041
94,3.1111111086935677,3.311111108693568,3.511111108693567,3.7111111086935673,2.488888891306433,1.0888888913064327,-0.3111111086935674,-1.7111111086935673,-3.1111111086935677
95,3.1111111130451463,3.3111111130451465,3.511111113045146,3.711111113045146,2.488888886954854,1.088888886954854,-0.31111111304514605,-1.711111113045146,-3.1111111130451463
96,3.1111111095638835,3.3111111095638837,3.511111109563883,3.711111109563883,2.488888890436117,1.088888890436117,-0.3111111095638832,-1.7111111095638831,-3.1111111095638835
97,3.1111111123488935,3.3111111123488937,3.511111112348893,3.711111112348893,2.488888887651107,1.088888887651107,-0.3111111123488932,-1.7111111123488931,-3.1111111123488935
98,3.1111111101208855,3.3111111101208857,3.511111110120885,3.711111110120885,2.488888889879115,1.088888889879115,-0.3111111101208852,-1.7111111101208851,-3.1111111101208855
99,3.111111111903292,3.3111111119032923,3.5111111119032916,3.711111111903292,2.4888888880967084,1.0888888880967083,-0.3111111119032919,-1.7111111119032918,-3.111111111903292
100,3.1111111104773665,3.3111111104773667,3.511111110477366,3.711111110477366,2.488888889522634,1.0888888895226339,-0.3111111104773663,-1.7111111104773662,-3.1111111104773665
101,3.111111111618107,3.311111111618107,3.5111111116181064,3.7111111116181066,2.4888888883818936,1.0888888883818935,-0.3111111116181067,-1.7111111116181066,-3.111111111618107
102,3.1111111107055147,3.311111110705515,3.511111110705514,3.7111111107055144,2.488888889294486,1.0888888892944857,-0.31111111070551445,-1.7111111107055144,-3.1111111107055147
103,3.1111111114355885,3.3111111114355887,3.511111111435588,3.711111111435588,2.488888888564412,1.088888888564412,-0.31111111143558823,-1.7111111114355881,-3.1111111114355885
104,3.1111111108515295,3.3111111108515296,3.511111110851529,3.711111110851529,2.488888889148471,1.088888889148471,-0.3111111108515292,-1.7111111108515291,-3.1111111108515295
105,3.1111111113187766,3.311111111318777,3.511111111318776,3.7111111113187762,2.488888888681224,1.0888888886812238,-0.31111111131877633,-1.7111111113187762,-3.1111111113187766
106,3.111111110944979,3.3111111109449793,3.5111111109449786,3.711111110944979,2.4888888890550214,1.0888888890550212,-0.3111111109449789,-1.7111111109449788,-3.111111110944979
107,3.111111111244017,3.311111111244017,3.5111111112440163,3.7111111112440165,2.4888888887559837,1.0888888887559836,-0.3111111112440166,-1.7111111112440165,-3.111111111244017
108,3.111111111004787,3.311111111004787,3.5111111110047863,3.7111111110047865,2.4888888889952137,1.0888888889952135,-0.3111111110047866,-1.7111111110047865,-3.111111111004787
109,3.1111111111961707,3.311111111196171,3.51111111119617,3.7111111111961703,2.48888888880383,1.0888888888038297,-0.3111111111961704,-1.7111111111961703,-3.1111111111961707
110,3.111111111043064,3.311111111043064,3.5111111110430633,3.7111111110430635,2.4888888889569367,1.0888888889569366,-0.31111111104306355,-1.7111111110430635,-3.111111111043064
111,3.1111111111655494,3.3111111111655496,3.511111111165549,3.711111111165549,2.488888888834451,1.088888888834451,-0.3111111111655491,-1.711111111165549,-3.1111111111655494
112,3.1111111110675607,3.311111111067561,3.51111111106756,3.7111111110675603,2.48888888893244,1.0888888889324397,-0.3111111110675604,-1.7111111110675603,-3.1111111110675607
113,3.1111111111459517,3.311111111145952,3.511111111145951,3.7111111111459514,2.488888888854049,1.0888888888540487,-0.31111111114595147,-1.7111111111459514,-3.1111111111459517
114,3.111111111083239,3.311111111083239,3.5111111110832383,3.7111111110832384,2.4888888889167617,1.0888888889167616,-0.3111111110832385,-1.7111111110832384,-3.111111111083239
115,3.1111111111334093,3.3111111111334095,3.511111111133409,3.711111111133409,2.488888888866591,1.088888888866591,-0.31111111113340906,-1.711111111133409,-3.1111111111334093
116,3.111111111093273,3.311111111093273,3.5111111110932725,3.7111111110932726,2.4888888889067275,1.0888888889067274,-0.3111111110932727,-1.7111111110932726,-3.111111111093273
117,3.111111111125382,3.311111111125382,3.5111111111253814,3.7111111111253816,2.4888888888746186,1.0888888888746184,-0.3111111111253817,-1.7111111111253816,-3.111111111125382
118,3.111111111099695,3.311111111099695,3.5111111110996944,3.7111111110996946,2.4888888889003056,1.0888888889003054,-0.3111111110996947,-1.7111111110996946,-3.111111111099695
119,3.1111111111202443,3.3111111111202445,3.5111111111202438,3.711111111120244,2.4888888888797562,1.088888888879756,-0.31111111112024403,-1.711111111120244,-3.1111111111202443
120,3.111111111103805,3.311111111103805,3.5111111111038045,3.7111111111038046,2.4888888888961955,1.0888888888961954,-0.31111111110380474,-1.7111111111038046,-3.111111111103805
121,3.1111111111169563,3.3111111111169564,3.5111111111169557,3.711111111116956,2.4888888888830443,1.0888888888830441,-0.311111111116956,-1.711111111116956,-3.1111111111169563
122,3.1111111111064353,3.3111111111064355,3.511111111106435,3.711111111106435,2.488888888893565,1.088888888893565,-0.3111111111064351,-1.711111111106435,-3.1111111111064353
123,3.111111111114852,3.3111111111148523,3.5111111111148516,3.711111111114852,2.4888888888851484,1.0888888888851482,-0.3111111111148519,-1.7111111111148518,-3.111111111114852
124,3.1111111111081184,3.3111111111081186,3.511111111108118,3.711111111108118,2.488888888891882,1.088888888891882,-0.3111111111081182,-1.711111111108118,-3.1111111111081184
125,3.1111111111135057,3.311111111113506,3.511111111113505,3.7111111111135053,2.488888888886495,1.0888888888864947,-0.3111111111135054,-1.7111111111135053,-3.1111111111135057
126,3.111111111109196,3.311111111109196,3.5111111111091953,3.7111111111091954,2.4888888888908047,1.0888888888908046,-0.31111111110919554,-1.7111111111091954,-3.111111111109196
127,3.1111111111126437,3.311111111112644,3.511111111112643,3.7111111111126434,2.488888888887357,1.0888888888873567,-0.31111111111264345,-1.7111111111126434,-3.1111111111126437
128,3.1111111111098855,3.3111111111098857,3.511111111109885,3.711111111109885,2.488888888890115,1.088888888890115,-0.3111111111098852,-1.7111111111098851,-3.1111111111098855
129,3.111111111112092,3.3111111111120923,3.5111111111120916,3.711111111112092,2.4888888888879084,1.0888888888879082,-0.3111111111120919,-1.7111111111120918,-3.111111111112092
130,3.1111111111103265,3.3111111111103266,3.511111111110326,3.711111111110326,2.488888888889674,1.088888888889674,-0.3111111111103262,-1.711111111110326,-3.1111111111103265
131,3.111111111111739,3.3111111111117393,3.5111111111117386,3.7111111111117387,2.4888888888882614,1.0888888888882613,-0.31111111111173884,-1.7111111111117387,-3.111111111111739
132,3.111111111110609,3.311111111110609,3.5111111111106084,3.7111111111106085,2.4888888888893916,1.0888888888893915,-0.31111111111060863,-1.7111111111106085,-3.111111111110609
133,3.111111111111513,3.3111111111115132,3.5111111111115125,3.7111111111115127,2.4888888888884875,1.0888888888884873,-0.3111111111115128,-1.7111111111115127,-3.111111111111513
134,3.11111111111079,3.3111111111107903,3.5111111111107896,3.7111111111107897,2.4888888888892104,1.0888888888892103,-0.3111111111107898,-1.7111111111107897,-3.11111111111079
135,3.1111111111113683,3.3111111111113685,3.5111111111113678,3.711111111111368,2.4888888888886322,1.0888888888886321,-0.311111111111368,-1.711111111111368,-3.1111111111113683
136,3.1111111111109055,3.3111111111109057,3.511111111110905,3.711111111110905,2.488888888889095,1.0888888888890949,-0.3111111111109053,-1.7111111111109052,-3.1111111111109055
137,3.111111111111276,3.311111111111276,3.5111111111112754,3.7111111111112756,2.4888888888887246,1.0888888888887245,-0.31111111111127565,-1.7111111111112756,-3.111111111111276
138,3.1111111111109797,3.31111111111098,3.511111111110979,3.7111111111109794,2.488888888889021,1.0888888888890207,-0.31111111111097944,-1.7111111111109794,-3.1111111111109797
139,3.1111111111112164,3.3111111111112166,3.511111111111216,3.711111111111216,2.488888888888784,1.088888888888784,-0.31111111111121614,-1.711111111111216,-3.1111111111112164
140,3.1111111111110272,3.3111111111110274,3.5111111111110267,3.711111111111027,2.4888888888889733,1.0888888888889732,-0.31111111111102696,-1.7111111111110269,-3.1111111111110272
141,3.1111111111111787,3.311111111111179,3.511111111111178,3.7111111111111783,2.488888888888822,1.0888888888888217,-0.3111111111111784,-1.7111111111111783,-3.1111111111111787
142,3.1111111111110574,3.3111111111110576,3.511111111111057,3.711111111111057,2.488888888888943,1.088888888888943,-0.31111111111105716,-1.711111111111057,-3.1111111111110574
143,3.1111111111111542,3.3111111111111544,3.5111111111111537,3.711111111111154,2.4888888888888463,1.0888888888888462,-0.31111111111115397,-1.7111111111111539,-3.1111111111111542
144,3.111111111111077,3.311111111111077,3.5111111111110764,3.7111111111110766,2.4888888888889236,1.0888888888889234,-0.3111111111110767,-1.7111111111110766,-3.111111111111077
145,3.1111111111111387,3.311111111111139,3.511111111111138,3.7111111111111383,2.488888888888862,1.0888888888888617,-0.3111111111111384,-1.7111111111111383,-3.1111111111111387
146,3.1111111111110894,3.3111111111110896,3.511111111111089,3.711111111111089,2.488888888888911,1.088888888888911,-0.31111111111108913,-1.711111111111089,-3.1111111111110894
147,3.111111111111129,3.311111111111129,3.5111111111111284,3.7111111111111286,2.4888888888888716,1.0888888888888715,-0.31111111111112866,-1.7111111111111286,-3.111111111111129
148,3.1111111111110974,3.3111111111110976,3.511111111111097,3.711111111111097,2.488888888888903,1.088888888888903,-0.3111111111110971,-1.711111111111097,-3.1111111111110974
149,3.1111111111111223,3.3111111111111224,3.5111111111111217,3.711111111111122,2.4888888888888783,1.0888888888888781,-0.311111111111122,-1.711111111111122,-3.1111111111111223
150,3.1111111111111027,3.311111111111103,3.511111111111102,3.7111111111111024,2.488888888888898,1.0888888888888977,-0.31111111111110246,-1.7111111111111024,-3.1111111111111027
151,3.1111111111111183,3.3111111111111184,3.5111111111111177,3.711111111111118,2.4888888888888823,1.0888888888888821,-0.311111111111118,-1.711111111111118,-3.1111111111111183
152,3.111111111111106,3.311111111111106,3.5111111111111053,3.7111111111111055,2.4888888888888947,1.0888888888888946,-0.31111111111110556,-1.7111111111111055,-3.111111111111106
153,3.1111111111111156,3.311111111111116,3.511111111111115,3.7111111111111152,2.488888888888885,1.0888888888888848,-0.31111111111111533,-1.7111111111111152,-3.1111111111111156
154,3.111111111111108,3.3111111111111082,3.5111111111111075,3.7111111111111077,2.4888888888888925,1.0888888888888923,-0.3111111111111078,-1.7111111111111077,-3.111111111111108
155,3.111111111111114,3.311111111111114,3.5111111111111133,3.7111111111111135,2.4888888888888867,1.0888888888888866,-0.31111111111111356,-1.7111111111111135,-3.111111111111114
156,3.1111111111111094,3.3111111111111096,3.511111111111109,3.711111111111109,2.488888888888891,1.088888888888891,-0.3111111111111091,-1.711111111111109,-3.1111111111111094
157,3.111111111111113,3.311111111111113,3.5111111111111124,3.7111111111111126,2.4888888888888876,1.0888888888888875,-0.31111111111111267,-1.7111111111111126,-3.111111111111113
158,3.11111111111111,3.31111111111111,3.5111111111111093,3.7111111111111095,2.4888888888888907,1.0888888888888906,-0.31111111111110956,-1.7111111111111095,-3.11111111111111
159,3.1111111111111125,3.3111111111111127,3.511111111111112,3.711111111111112,2.488888888888888,1.088888888888888,-0.3111111111111122,-1.7111111111111121,-3.1111111111111125
160,3.1111111111111103,3.3111111111111104,3.5111111111111097,3.71111111111111,2.4888888888888903,1.0888888888888901,-0.31111111111111,-1.71111111111111,-3.1111111111111103
161,3.111111111111112,3.3111111111111122,3.5111111111111115,3.7111111111111117,2.4888888888888885,1.0888888888888884,-0.3111111111111118,-1.7111111111111117,-3.111111111111112
162,3.1111111111111107,3.311111111111111,3.51111111111111,3.7111111111111104,2.48888888888889,1.0888888888888897,-0.31111111111111045,-1.7111111111111104,-3.1111111111111107
163,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
164,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
165,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
166,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
167,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
168,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
169,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
170,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
171,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
172,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
173,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
174,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
175,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
176,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
177,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
178,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
179,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
180,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
181,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
182,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
183,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
184,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
185,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
186,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
187,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
188,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
189,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
190,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
191,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
192,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
193,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
194,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
195,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
196,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
197,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
198,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
199,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
200,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
201,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
202,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
203,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
204,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
205,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
206,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
207,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
208,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
209,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
210,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
211,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
212,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
213,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
214,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
215,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
216,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
217,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
218,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
219,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
220,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
221,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
222,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
223,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
224,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
225,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
226,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
227,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
228,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
229,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
230,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
231,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
232,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
233,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
234,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
235,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
236,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
237,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
238,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
239,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
240,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
241,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
242,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
243,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
244,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
245,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
246,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
247,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
248,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
249,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
250,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
251,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
252,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
253,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
254,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
255,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
256,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
257,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
258,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
259,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
260,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
261,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
262,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
263,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
264,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
265,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
266,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
267,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
268,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
269,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
270,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
271,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
272,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
273,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
274,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
275,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
276,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
277,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
278,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
279,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
280,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
281,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
282,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
283,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
284,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
285,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
286,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
287,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
288,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
289,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
290,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
291,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
292,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
293,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
294,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
295,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
296,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
297,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
298,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
299,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
300,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
301,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
302,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
303,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
304,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
305,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
306,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
307,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
308,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
309,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
310,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
311,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
312,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
313,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
314,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
315,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
316,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
317,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
318,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
319,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
320,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
321,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
322,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
323,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
324,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
325,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
326,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
327,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
328,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
329,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
330,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
331,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
332,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
333,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
334,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
335,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
336,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
337,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
338,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
339,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
340,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
341,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
342,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
343,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
344,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
345,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
346,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
347,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
348,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
349,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
350,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
351,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
352,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
353,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
354,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
355,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
356,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
357,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
358,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
359,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
360,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
361,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
362,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
363,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
364,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
365,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
366,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
367,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
368,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
369,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
370,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
371,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
372,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
373,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
374,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
375,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
376,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
377,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
378,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
379,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
380,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
381,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
382,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
383,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
384,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
385,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
386,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
387,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
388,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
389,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
390,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
391,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
392,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
393,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
394,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
395,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
396,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
397,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116
398,3.111111111111111,3.3111111111111113,3.5111111111111106,3.711111111111111,2.4888888888888894,1.0888888888888892,-0.3111111111111109,-1.7111111111111108,-3.111111111111111
399,3.1111111111111116,3.311111111111112,3.511111111111111,3.7111111111111112,2.488888888888889,1.0888888888888888,-0.31111111111111134,-1.7111111111111112,-3.1111111111111116

